Reliable Probability Intervals For Classification Using Inductive Venn Predictors Based on Distance Learning

Deep neural networks are frequently used by autonomous systems for their ability to learn complex, non-linear data patterns and make accurate predictions in dynamic environments. However, their use as black boxes introduces risks as the confidence in each prediction is unknown. Different frameworks have been proposed to compute accurate confidence measures along with the predictions but at the same time introduce a number of limitations like execution time overhead or inability to be used with high-dimensional data. In this paper, we use the Inductive Venn Predictors framework for computing probability intervals regarding the correctness of each prediction in real-time. We propose taxonomies based on distance metric learning to compute informative probability intervals in applications involving high-dimensional inputs. Empirical evaluation on image classification and botnet attacks detection in Internet-of-Things (IoT) applications demonstrates improved accuracy and calibration. The proposed method is computationally efficient, and therefore, can be used in real-time.

==> plot_data/GTSRB/test_knn_v2_ivp_errors_results_old.csv <==
sample,CE,LEP,UEP
0,0.0,0.0,0.00591715976331364
1,0.0,0.0,0.011071798938571353
2,0.0,0.0035087719298245723,0.018089342798220498
3,0.0,0.0035087719298245723,0.02225600946488715
4,0.0,0.0035087719298245723,0.02790572697901139
5,0.0,0.0035087719298245723,0.039810488883773254
6,0.0,0.007384740922072641,0.04756242686826939
7,0.0,0.007384740922072641,0.05961061963935377
8,0.0,0.010893512851897214,0.06662816349900291
9,0.0,0.010893512851897214,0.07079483016566956
10,0.0,0.010893512851897214,0.07497893058407956
11,0.0,0.010893512851897214,0.07916303100248956
12,0.0,0.010893512851897214,0.08487731671677523
13,0.0,0.010893512851897214,0.11051834235780089
14,0.0,0.010893512851897214,0.12256653512888527
15,0.0,0.014402284781721786,0.1295840789885344
16,0.0,0.014402284781721786,0.13529836470282008
17,0.0,0.014402284781721786,0.14918725359170892
18,0.0,0.01898944074502451,0.15836156551831437
19,0.0,0.01898944074502451,0.16507297491428752
20,0.0,0.01898944074502451,0.17099013467760116
21,0.0,0.01898944074502451,0.19099013467760118
22,0.0,0.01898944074502451,0.2109901346776012
23,0.0,0.02425259863976137,0.2215164504670749
24,0.0,0.02425259863976137,0.22548470443532886
25,0.0,0.02425259863976137,0.23283764561179943
26,0.0,0.02425259863976137,0.23702174603020942
27,0.0,0.028544444133323577,0.24560543701733384
28,0.0,0.028544444133323577,0.24932290913629296
29,0.0,0.0331316000966263,0.2584972210628984
30,0.0,0.0331316000966263,0.2622146931818575
31,0.0,0.0331316000966263,0.30067623164339596
32,0.0,0.0331316000966263,0.3065933914067096
33,0.0,0.0331316000966263,0.32029202154369596
34,0.0,0.0331316000966263,0.3587535600052344
35,0.0,0.0331316000966263,0.36477765639077653
36,0.0,0.0331316000966263,0.3823215160398994
37,0.0,0.0331316000966263,0.41089294461132797
38,0.0,0.0331316000966263,0.435892944611328
39,0.0,0.0331316000966263,0.455892944611328
40,0.0,0.03700756908887437,0.46364488259582415
41,0.0,0.03700756908887437,0.47697821592915746
42,0.0,0.03700756908887437,0.48718229756181053
43,0.0,0.03700756908887437,0.5157537261332391
44,0.0,0.04051634101869894,0.5227712699928883
45,0.0,0.044025112948523515,0.5297888138525374
46,0.0,0.044025112948523515,0.533955480519204
47,0.0,0.044025112948523515,0.5478443694080929
48,0.0,0.044025112948523515,0.5913226302776581
49,0.0,0.044025112948523515,0.6113226302776581
50,0.0,0.044025112948523515,0.6155067306960681
51,0.0,0.044025112948523515,0.6292053608330545
52,0.0,0.044025112948523515,0.6349196465473401
53,0.0,0.04831695844208572,0.6435033375344645
54,0.0,0.04831695844208572,0.6555515303055489
55,0.0,0.05358011633682258,0.6660778460950226
56,0.0,0.05358011633682258,0.6794111794283559
57,0.0,0.05787196183038479,0.6879948704154804
58,0.0,0.05787196183038479,0.7055387300646032
59,0.0,0.05787196183038479,0.7122501394605764
60,0.0,0.06174793082263286,0.7200020774450725
61,0.0,0.06174793082263286,0.7450020774450725
62,0.0,0.06603977631619506,0.7535857684321969
63,0.0,0.06603977631619506,0.7587404076074546
64,0.0,0.06603977631619506,0.7627086615757086
65,0.0,0.06603977631619506,0.7678633007509663
66,0.0,0.06603977631619506,0.7718315547192203
67,0.0,0.06603977631619506,0.7838797474903046
68,0.0,0.06603977631619506,0.7875972196092638
69,0.0,0.06603977631619506,0.7917638862759304
70,0.0,0.07062693227949779,0.8009381982025359
71,0.0,0.07062693227949779,0.804655670321495
72,0.0,0.07062693227949779,0.8167038630925794
73,0.0,0.07062693227949779,0.8206721170608333
74,0.0,0.07062693227949779,0.826589276824147
75,0.0,0.07062693227949779,0.8447710950059651
76,0.0,0.07062693227949779,0.8549751766386182
77,0.0,0.07413570420932236,0.8619927204982674
78,0.0,0.07413570420932236,0.8693456616747379
79,0.0,0.07413570420932236,0.8735123283414046
80,0.0,0.07413570420932236,0.8794294881047182
81,0.0,0.07413570420932236,0.8931281182417046
82,0.0,0.07413570420932236,0.9243781182417046
83,0.0,0.07413570420932236,0.9283463722099585
84,0.0,0.07413570420932236,0.9325304726283685
85,0.0,0.10639376872545148,0.9970466016606266
86,0.0,0.10639376872545148,1.0012307020790367
87,0.0,0.10639376872545148,1.0085836432555073
88,0.0,0.10639376872545148,1.0125518972237613
89,0.0,0.10639376872545148,1.0448099617398903
90,0.0,0.10639376872545148,1.067537234467163
91,0.0,0.10639376872545148,1.0902645071944357
92,0.0,0.11165692662018833,1.1007908229839094
93,0.0,0.11165692662018833,1.1075022323798827
94,0.0,0.11165692662018833,1.1116688990465493
95,0.0,0.11165692662018833,1.1235736609513112
96,0.0,0.11165692662018833,1.1369069942846446
97,0.0,0.11165692662018833,1.1803852551542098
98,0.0,0.11165692662018833,1.1937185884875432
99,0.0,0.11165692662018833,1.2057667812586277
100,0.0,0.11165692662018833,1.2257667812586277
101,0.0,0.11165692662018833,1.2378149740297122
102,0.0,0.1169200845149252,1.248341289819186
103,0.0,0.1169200845149252,1.2644703220772504
104,0.0,0.1169200845149252,1.2701200395913745
105,0.0,0.12218324240966205,1.2806463553808483
106,0.0,0.12218324240966205,1.2862960728949724
107,0.0,0.12569201433948662,1.2933136167546215
108,0.0,0.12569201433948662,1.2984682559298792
109,0.0,0.13027917030278935,1.3076425678564847
110,0.0,0.1355423281975262,1.3181688836459584
111,0.0,0.1355423281975262,1.325521824822429
112,0.0,0.1355423281975262,1.331545921207971
113,0.0,0.1355423281975262,1.351545921207971
114,0.0,0.1355423281975262,1.3950241820775362
115,0.0,0.1355423281975262,1.4023771232540068
116,0.0,0.1355423281975262,1.420558941435825
117,0.0,0.1355423281975262,1.4279118826122956
118,0.0,0.1355423281975262,1.4460937007941137
119,0.0,0.14012948416082893,1.4552680127207192
120,0.0,0.14012948416082893,1.4604226518959769
121,0.0,0.14012948416082893,1.4786044700777952
122,0.0,0.1453926420555658,1.4891307858672689
123,0.0,0.14890141398539036,1.496148329726918
124,0.0,0.14890141398539036,1.5003149963935847
125,0.0,0.14890141398539036,1.5122197582983465
126,0.0,0.14890141398539036,1.5242679510694308
127,0.0,0.14890141398539036,1.5344720327020838
128,0.0,0.14890141398539036,1.541183442098057
129,0.0,0.14890141398539036,1.5485363832745276
130,0.0,0.14890141398539036,1.5558893244509981
131,0.0,0.14890141398539036,1.5610439636262559
132,0.0,0.1534885699486931,1.5702182755528613
133,0.0,0.1534885699486931,1.5744023759712713
134,0.0,0.1534885699486931,1.5919462356203942
135,0.0,0.1534885699486931,1.5959144895886481
136,0.0,0.1534885699486931,1.6159144895886481
137,0.0,0.15736453894094116,1.6236664275731443
138,0.0,0.15736453894094116,1.6273838996921035
139,0.0,0.15736453894094116,1.6315505663587702
140,0.0,0.15736453894094116,1.6375746627443122
141,0.0,0.16195169490424388,1.6467489746709176
142,0.0,0.16195169490424388,1.6504664467898769
143,0.0,0.1665388508675466,1.6596407587164823
144,0.0,0.1665388508675466,1.6653550444307679
145,0.0,0.1665388508675466,1.678688377764101
146,0.0,0.17004762279737118,1.6857059216237502
147,0.0,0.17531078069210804,1.696232237413224
148,0.0,0.17531078069210804,1.7022563337987662
149,0.0,0.17531078069210804,1.7064404342171762
150,0.0,0.17531078069210804,1.720329323106065
151,0.0,0.17531078069210804,1.7259790406201891
152,0.0,0.17531078069210804,1.7301631410385991
153,0.0,0.1805739385868449,1.7406894568280729
154,0.0,0.1805739385868449,1.746339174342197
155,0.0,0.18408271051666947,1.7533567182018461
156,0.0,0.18408271051666947,1.7666900515351793
157,0.0,0.18408271051666947,1.7734014609311526
158,0.0,0.18795867950891754,1.7811533989156487
159,0.0,0.18795867950891754,1.7851216528839027
160,0.0,0.1918346485011656,1.7928735908683988
161,0.0,0.1918346485011656,1.8251316553845278
162,0.0,0.1918346485011656,1.8390205442734167
163,0.0,0.1918346485011656,1.8446702617875408
164,0.0,0.1918346485011656,1.8759202617875408
165,0.0,0.1918346485011656,1.889253595120874
166,0.0,0.1961264939947278,1.8978372861079984
167,0.0,0.1961264939947278,1.9015547582269576
168,0.0,0.1961264939947278,1.9176837904850221
169,0.0,0.19963526592455239,1.9247013343446713
170,0.0,0.19963526592455239,1.930618494107985
171,0.0,0.2039271114181146,1.9392021850951093
172,0.0,0.2039271114181146,1.9452262814806516
173,0.0,0.2039271114181146,1.9774843459967806
174,0.0,0.2039271114181146,1.9831340635109047
175,0.0,0.2039271114181146,1.989158159896447
176,0.0,0.2039271114181146,1.993342260314857
177,0.0,0.2082189569116768,2.001925951301981
178,0.0,0.2082189569116768,2.005894205270235
179,0.0,0.2082189569116768,2.011048844445493
180,0.0,0.2082189569116768,2.0169660042088067
181,0.0,0.2082189569116768,2.0482160042088067
182,0.0,0.2082189569116768,2.0738570298498322
183,0.0,0.2082189569116768,2.0795067473639564
184,0.0,0.2082189569116768,2.0855308437494986
185,0.0,0.2082189569116768,2.091448003512812
186,0.0,0.21172772884150137,2.098465547372461
187,0.0,0.21172772884150137,2.1051769567684344
188,0.0,0.2163148848048041,2.1143512686950396
189,0.0,0.2206067302983663,2.122934959682164
190,0.0,0.22519388626166903,2.132109271608769
191,0.0,0.22519388626166903,2.136293372027179
192,0.0,0.2287026581914936,2.143310915886828
193,0.0,0.2287026581914936,2.1570095460238146
194,0.0,0.2287026581914936,2.1820095460238145
195,0.0,0.2329945036850558,2.1905932370109387
196,0.0,0.23650327561488038,2.197610780870588
197,0.0,0.23650327561488038,2.2015790348388418
198,0.0,0.23650327561488038,2.2072933205531275
199,0.0,0.23650327561488038,2.2112615745213815
200,0.0,0.23650327561488038,2.217178734284695
201,0.0,0.23650327561488038,2.221362834703105
202,0.0,0.2410904315781831,2.23053714662971
203,0.0,0.24459920350800768,2.2375546904893593
204,0.0,0.24459920350800768,2.2435787868749015
205,0.0,0.24459920350800768,2.2477628872933115
206,0.0,0.24459920350800768,2.291241148162877
207,0.0,0.24459920350800768,2.30457448149621
208,0.0,0.24459920350800768,2.327301754223483
209,0.0,0.24459920350800768,2.331270008191737
210,0.0,0.24459920350800768,2.3372941045772793
211,0.0,0.24459920350800768,2.3585707003219603
212,0.0,0.24459920350800768,2.3652821097179335
213,0.0,0.24459920350800768,2.3786154430512667
214,0.0,0.2488910490015699,2.387199134038391
215,0.0,0.2531828944951321,2.395782825025515
216,0.0,0.2531828944951321,2.409671713914404
217,0.0,0.2531828944951321,2.413389186033363
218,0.0,0.2531828944951321,2.419038903547487
219,0.0,0.2531828944951321,2.422756375666446
220,0.0,0.25705886348738016,2.430508313650942
221,0.0,0.25705886348738016,2.4365324100364845
222,0.0,0.25705886348738016,2.4498657433698177
223,0.0,0.26135070898094237,2.4584494343569423
224,0.0,0.26135070898094237,2.4717827676902755
225,0.0,0.26135070898094237,2.4778068640758177
226,0.0,0.26135070898094237,2.4829615032510755
227,0.0,0.26135070898094237,2.4931655848837284
228,0.0,0.26135070898094237,2.5244155848837284
229,0.0,0.26135070898094237,2.5346196665163814
230,0.0,0.26135070898094237,2.5402693840305055
231,0.0,0.26135070898094237,2.5442376379987595
232,0.0,0.26485948091076694,2.5512551818584086
233,0.0,0.26485948091076694,2.589716720319947
234,0.0,0.26485948091076694,2.6331949811895123
235,0.0,0.26485948091076694,2.6373790816079223
236,0.0,0.268735449903015,2.6451310195924185
237,0.0,0.268735449903015,2.6490992735606724
238,0.0,0.268735449903015,2.6703758693053534
239,0.0,0.2722442218328396,2.6773934131650026
240,0.0,0.2722442218328396,2.706805177870885
241,0.0,0.2722442218328396,2.7109718445375517
242,0.0,0.2722442218328396,2.7211759261702047
243,0.0,0.2722442218328396,2.7313800078028576
244,0.0,0.2768313777961423,2.740554319729463
245,0.0,0.2768313777961423,2.7447209863961293
246,0.0,0.2811232232897045,2.7533046773832535
247,0.0,0.2863863811844414,2.763830993172727
248,0.0,0.2863863811844414,2.7694807106868513
249,0.0,0.2863863811844414,2.7761921200828246
250,0.0,0.2863863811844414,2.7801603740510785
251,0.0,0.2906782266780036,2.7887440650382027
252,0.0,0.29455419567025165,2.796496003022699
253,0.0,0.2991413516335544,2.805670314949304
254,0.0,0.2991413516335544,2.811320032463428
255,0.0,0.2991413516335544,2.836320032463428
256,0.0,0.2991413516335544,2.8419697499775523
257,0.0,0.2991413516335544,2.8486811593735255
258,0.0,0.2991413516335544,2.854598319136839
259,0.0,0.2991413516335544,2.8597529583120966
260,0.0,0.2991413516335544,2.8639370587305066
261,0.0,0.2991413516335544,2.877635688867493
262,0.0,0.2991413516335544,2.8833499745817788
263,0.0,0.2991413516335544,2.896683307915112
264,0.0,0.2991413516335544,2.9087315006861965
265,0.0,0.2991413516335544,2.9399815006861965
266,0.0,0.2991413516335544,2.9436989728051555
267,0.0,0.30301732062580244,2.9514509107896516
268,0.0,0.30301732062580244,2.964784244122985
269,0.0,0.30301732062580244,2.9699388832982425
270,0.0,0.30301732062580244,2.981987076069327
271,0.0,0.30301732062580244,2.9981161083273915
272,0.0,0.30301732062580244,3.0208433810546644
273,0.0,0.30301732062580244,3.025998020229922
274,0.0,0.30301732062580244,3.031712305944208
275,0.0,0.30760447658910517,3.0408866178708136
276,0.0,0.30760447658910517,3.0446040899897726
277,0.0,0.30760447658910517,3.0483215621087316
278,0.0,0.30760447658910517,3.060369754879816
279,0.0,0.30760447658910517,3.0737030882131493
280,0.0,0.30760447658910517,3.091246947862272
281,0.0,0.30760447658910517,3.095215201830526
282,0.0,0.30760447658910517,3.0993818684971925
283,0.0,0.30760447658910517,3.105405964882735
284,0.0,0.30760447658910517,3.112117374278708
285,0.0,0.30760447658910517,3.117767091792832
286,0.0,0.30760447658910517,3.121735345761086
287,0.0,0.30760447658910517,3.1284467551570594
288,0.0,0.30760447658910517,3.1326134218237263
289,0.0,0.31111324851892974,3.1396309656833754
290,0.0,0.31111324851892974,3.145345251397661
291,0.0,0.3149892175111778,3.1530971893821573
292,0.0,0.3149892175111778,3.1591212857676996
293,0.0,0.3149892175111778,3.1632879524343664
294,0.0,0.3149892175111778,3.1734920340670194
295,0.0,0.3184979894410024,3.1805095779266686
296,0.0,0.3230851454043051,3.1896838898532742
297,0.0,0.3230851454043051,3.1934013619722332
298,0.0,0.3230851454043051,3.198556001147491
299,0.0,0.3230851454043051,3.2122546312844773
300,0.0,0.3230851454043051,3.2189660406804506
301,0.0,0.3230851454043051,3.2229342946487045
302,0.0,0.3273769908978673,3.231517985635829
303,0.0,0.3273769908978673,3.2371677031499533
304,0.0,0.3312529598901154,3.2449196411344494
305,0.0,0.3358401158534181,3.254093953061055
306,0.0,0.3397160848456662,3.2618458910455512
307,0.0,0.34497924274040304,3.272372206835025
308,0.0,0.34497924274040304,3.276340460803279
309,0.0,0.34497924274040304,3.2882452227080408
310,0.0,0.34497924274040304,3.2919626948269998
311,0.0,0.34497924274040304,3.297986791212542
312,0.0,0.34497924274040304,3.3265582197839705
313,0.0,0.3488552117326511,3.3343101577684666
314,0.0,0.3488552117326511,3.3380276298874256
315,0.0,0.3488552117326511,3.3555714895365485
316,0.0,0.3488552117326511,3.3755714895365485
317,0.0,0.3488552117326511,3.3807261287118062
318,0.0,0.3488552117326511,3.3968551609698707
319,0.0,0.3488552117326511,3.4087599228746326
320,0.0,0.3488552117326511,3.415471332270606
321,0.0,0.3531470572262133,3.42405502325773
322,0.0,0.3531470572262133,3.4314079644342006
323,0.0,0.3531470572262133,3.4489518240833235
324,0.0,0.3531470572262133,3.45311849074999
325,0.0,0.3531470572262133,3.4573025911684
326,0.0,0.3574389027197755,3.465886282155524
327,0.0,0.3574389027197755,3.479775171044413
328,0.0,0.3574389027197755,3.4934738011813993
329,0.0,0.36202605868307824,3.5026481131080045
330,0.0,0.36202605868307824,3.5063655852269635
331,0.0,0.36202605868307824,3.522494617485028
332,0.0,0.36631790417664045,3.5310783084721526
333,0.0,0.36631790417664045,3.5412823901048056
334,0.0,0.3715810620713773,3.5518087058942793
335,0.0,0.3750898340012019,3.5588262497539285
336,0.0,0.38035299189593874,3.569352565543402
337,0.0,0.38035299189593874,3.573070037662361
338,0.0,0.38464483738950095,3.581653728649486
339,0.0,0.3892319933528037,3.590828040576091
340,0.0,0.3938191493161064,3.6000023525026963
341,0.0,0.3938191493161064,3.613891241391585
342,0.0,0.39732792124593097,3.6209087852512343
343,0.0,0.39732792124593097,3.6268259450145477
344,0.0,0.39732792124593097,3.6307941989828016
345,0.0,0.40259107914066783,3.6413205147722754
346,0.0,0.40259107914066783,3.6613205147722754
347,0.0,0.40259107914066783,3.6788643744213982
348,0.0,0.40259107914066783,3.6825818465403573
349,0.0,0.40259107914066783,3.6867659469587672
350,0.0,0.40259107914066783,3.690932613625434
351,0.0,0.40259107914066783,3.707881766167807
352,0.0,0.40259107914066783,3.740139830683936
353,0.0,0.40259107914066783,3.74605699044725
354,0.0,0.40717823510397055,3.755231302373855
355,0.0,0.40717823510397055,3.7612553987593973
356,0.0,0.40717823510397055,3.7654394991778073
357,0.0,0.4106870070337951,3.7724570430374564
358,0.0,0.41497885252735733,3.7810407340245806
359,0.0,0.4184876244571819,3.7880582778842298
360,0.0,0.4184876244571819,3.801756908021216
361,0.0,0.4227794699507441,3.8103405990083408
362,0.0,0.4227794699507441,3.817052008404314
363,0.0,0.4227794699507441,3.8237634178002873
364,0.0,0.4227794699507441,3.849404443441313
365,0.0,0.4227794699507441,3.880654443441313
366,0.0,0.4227794699507441,3.886304160955437
367,0.0,0.4227794699507441,3.890488261373847
368,0.0,0.4227794699507441,3.894205733492806
369,0.0,0.4227794699507441,3.89817398746106
370,0.0,0.4227794699507441,3.901891459580019
371,0.0,0.42736662591404684,3.9110657715066246
372,0.0,0.43195378187734956,3.92024008343323
373,0.0,0.43195378187734956,3.9259543691475156
374,0.0,0.43195378187734956,3.9361584507801686
375,0.0,0.43195378187734956,3.9537023104292914
376,0.0,0.43195378187734956,3.9576705643975454
377,0.0,0.43195378187734956,3.9826705643975453
378,0.0,0.43195378187734956,3.9868372310642117
379,0.0,0.43195378187734956,4.006837231064212
380,0.0,0.4372169397720864,4.0173635468536855
381,0.0,0.4372169397720864,4.031252435742575
382,0.0,0.4372169397720864,4.041456517375228
383,0.0,0.4424800976668233,4.051982833164702
384,0.0,0.4424800976668233,4.063887595069464
385,0.0,0.4424800976668233,4.092459023640893
386,0.0,0.44774325556156014,4.102985339430367
387,0.0,0.4512520274913847,4.110002883290016
388,0.0,0.4555438729849469,4.11858657427714
389,0.0,0.4555438729849469,4.131919907610474
390,0.0,0.4555438729849469,4.135637379729433
391,0.0,0.4555438729849469,4.139605633697687
392,0.0,0.4555438729849469,4.145629730083229
393,0.0,0.4555438729849469,4.151344015797514
394,0.0,0.4555438729849469,4.155528116215924
395,0.0,0.4555438729849469,4.159712216634334
396,0.0,0.46013102894824964,4.1688865285609396
397,0.0,0.46013102894824964,4.172604000679899
398,0.0,0.4653941868429865,4.183130316469372
399,0.0,0.4653941868429865,4.20131213465119
400,0.0,0.47065734473772336,4.2118384504406645
401,0.0,0.47453331372997143,4.219590388425161
402,0.0,0.47453331372997143,4.231638581196245
403,0.0,0.47453331372997143,4.235805247862912
404,0.0,0.47453331372997143,4.241454965377036
405,0.0,0.47453331372997143,4.270026393948465
406,0.0,0.47453331372997143,4.2759435537117785
407,0.0,0.478042085659796,4.282961097571428
408,0.0,0.478042085659796,4.2948658594761895
409,0.0,0.478042085659796,4.300580145190475
410,0.0,0.478042085659796,4.306604241576017
411,0.0,0.4815508575896206,4.313621785435666
412,0.0,0.4858427030831828,4.32220547642279
413,0.0,0.49110586097791964,4.332731792212265
414,0.0,0.49110586097791964,4.336898458878931
415,0.0,0.49110586097791964,4.34061593099789
416,0.0,0.49110586097791964,4.3448000314163
417,0.0,0.49110586097791964,4.348768285384554
418,0.0,0.49110586097791964,4.354685445147868
419,0.0,0.49110586097791964,4.37741271787514
420,0.0,0.49110586097791964,4.383127003589426
421,0.0,0.49110586097791964,4.386844475708385
422,0.0,0.49110586097791964,4.3927616354716985
423,0.0,0.49110586097791964,4.4001145766481695
424,0.0,0.49110586097791964,4.42511457664817
425,0.0,0.49569301694122236,4.434288888574775
426,0.0,0.5002801729045251,4.44346320050138
427,0.0,0.5041561418967732,4.4512151384858765
428,0.0,0.5041561418967732,4.45792654788185
429,0.0,0.5041561418967732,4.469831309786612
430,0.0,0.5041561418967732,4.499243074492494
431,0.0,0.5041561418967732,4.531501139008623
432,0.0,0.5041561418967732,4.535469392976877
433,0.0,0.5041561418967732,4.541183678691162
434,0.0,0.5080321108890212,4.548935616675658
435,0.0,0.5123239563825834,4.5575193076627825
436,0.0,0.5123239563825834,4.563543404048325
437,0.0,0.5123239563825834,4.576876737381658
438,0.0,0.5123239563825834,4.599604010108931
439,0.0,0.5123239563825834,4.606315419504904
440,0.0,0.5123239563825834,4.610499519923314
441,0.0,0.5123239563825834,4.633226792650587
442,0.0,0.5123239563825834,4.64656012598392
443,0.0,0.515832728312408,4.653577669843569
444,0.0,0.515832728312408,4.669706702101633
445,0.0,0.515832728312408,4.673674956069887
446,0.0,0.515832728312408,4.67969905245543
447,0.0,0.515832728312408,4.686410461851403
448,0.0,0.515832728312408,4.690127933970362
449,0.0,0.5193415002422326,4.697145477830011
450,0.0,0.5193415002422326,4.717145477830011
451,0.0,0.5228502721720572,4.72416302168966
452,0.0,0.5228502721720572,4.736067783594422
453,0.0,0.5228502721720572,4.7419849433577355
454,0.0,0.5228502721720572,4.760166761539554
455,0.0,0.528113430066794,4.770693077329028
456,0.0,0.528113430066794,4.7808971589616815
457,0.0,0.528113430066794,4.786051798136939
458,0.0,0.528113430066794,4.791968957900253
459,0.0,0.528113430066794,4.796153058318663
460,0.0,0.528113430066794,4.803505999495133
461,0.0,0.5333765879615309,4.8140323152846065
462,0.0,0.5333765879615309,4.8177497874035655
463,0.0,0.5368853598913554,4.824767331263215
464,0.0,0.5368853598913554,4.828951431681625
465,0.0,0.5368853598913554,4.834601149195749
466,0.0,0.5368853598913554,4.840250866709874
467,0.0,0.5368853598913554,4.846274963095416
468,0.0,0.54039413182118,4.853292506955065
469,0.0,0.54039413182118,4.859316603340607
470,0.0,0.54039413182118,4.879316603340607
471,0.0,0.54039413182118,4.883034075459566
472,0.0,0.54039413182118,4.886751547578525
473,0.0,0.54039413182118,4.919009612094654
474,0.0,0.54039413182118,4.924659329608779
475,0.0,0.54039413182118,4.928843430027189
476,0.0,0.5449812877844827,4.938017741953794
477,0.0,0.5449812877844827,4.941735214072753
478,0.0,0.5495684437477855,4.950909525999358
479,0.0,0.5495684437477855,4.9647984148882465
480,0.0,0.5495684437477855,4.97071557465156
481,0.0,0.5495684437477855,4.976632734414874
482,0.0,0.5495684437477855,4.980350206533833
483,0.0,0.5495684437477855,4.9845168732005
484,0.0,0.5495684437477855,4.990540969586042
485,0.0,0.5495684437477855,4.997893910762512
486,0.0,0.5495684437477855,5.001611382881471
487,0.0,0.5495684437477855,5.005795483299881
488,0.0,0.5495684437477855,5.0239773014816995
489,0.0,0.5495684437477855,5.029691587195985
490,0.0,0.5495684437477855,5.036402996591958
491,0.0,0.5495684437477855,5.056402996591958
492,0.0,0.5495684437477855,5.060587097010368
493,0.0,0.5538602892413477,5.069170787997492
494,0.0,0.5538602892413477,5.076523729173962
495,0.0,0.5861183537574768,5.14103985820622
496,0.0,0.5861183537574768,5.157168890464284
497,0.0,0.5899943227497249,5.16492082844878
498,0.0,0.5899943227497249,5.168889082417034
499,0.0,0.5899943227497249,5.186432942066157
500,0.0,0.5899943227497249,5.190599608732823
501,0.0,0.5899943227497249,5.197952549909294
502,0.0,0.5942861682432871,5.206536240896418
503,0.0,0.5942861682432871,5.210702907563085
504,0.0,0.5981621372355351,5.218454845547581
505,0.0,0.5981621372355351,5.224169131261866
506,0.0,0.5981621372355351,5.230193227647408
507,0.0,0.5981621372355351,5.237546168823879
508,0.0,0.5981621372355351,5.257546168823879
509,0.0,0.5981621372355351,5.267750250456532
510,0.0,0.6024539827290973,5.2763339414436565
511,0.0,0.6024539827290973,5.2803021954119105
512,0.0,0.6024539827290973,5.2840196675308695
513,0.0,0.6024539827290973,5.295924429435631
514,0.0,0.6024539827290973,5.300108529854041
515,0.0,0.6067458282226595,5.3086922208411655
516,0.0,0.6067458282226595,5.32074041361225
517,0.0,0.6067458282226595,5.326657573375564
518,0.0,0.6067458282226595,5.3399909067088975
519,0.0,0.6067458282226595,5.353324240042231
520,0.0,0.6067458282226595,5.357508340460641
521,0.0,0.6067458282226595,5.361675007127308
522,0.0,0.6106217972149076,5.369426945111804
523,0.0,0.6106217972149076,5.389426945111804
524,0.0,0.6106217972149076,5.393593611778471
525,0.0,0.6106217972149076,5.397760278445137
526,0.0,0.6106217972149076,5.402914917620395
527,0.0,0.6152089531782103,5.412089229547
528,0.0,0.6152089531782103,5.416057483515254
529,0.0,0.6152089531782103,5.4217072010293785
530,0.0,0.6187177251080349,5.428724744889028
531,0.0,0.6239808830027718,5.439251060678501
532,0.0,0.6239808830027718,5.44296853279746
533,0.0,0.6274896549325963,5.449986076657109
534,0.0,0.6274896549325963,5.4541527433237755
535,0.0,0.6274896549325963,5.461505684500246
536,0.0,0.6274896549325963,5.465672351166912
537,0.0,0.6274896549325963,5.471386636881197
538,0.0,0.6274896549325963,5.476541276056455
539,0.0,0.6274896549325963,5.481695915231713
540,0.0,0.6320768108958991,5.490870227158318
541,0.0,0.6320768108958991,5.496024866333576
542,0.0,0.6320768108958991,5.500208966751986
543,0.0,0.6359527798881471,5.507960904736482
544,0.0,0.6359527798881471,5.518164986369135
545,0.0,0.6359527798881471,5.524189082754678
546,0.0,0.6359527798881471,5.537522416088011
547,0.0,0.6359527798881471,5.541490670056265
548,0.0,0.6682108444042762,5.606006799088523
549,0.0,0.6682108444042762,5.626006799088524
550,0.0,0.6682108444042762,5.6319239588518375
551,0.0,0.6682108444042762,5.650105777033656
552,0.0,0.6682108444042762,5.655820062747941
553,0.0,0.6682108444042762,5.667868255519026
554,0.0,0.6682108444042762,5.672052355937436
555,0.0,0.6717196163341008,5.679069899797085
556,0.0,0.6717196163341008,5.690974661701847
557,0.0,0.6717196163341008,5.694692133820806
558,0.0,0.6717196163341008,5.698409605939765
559,0.0,0.6755955853263489,5.706161543924261
560,0.0,0.679471554318597,5.713913481908757
561,0.0,0.679471554318597,5.727246815242091
562,0.0,0.679471554318597,5.733163975005405
563,0.0,0.679471554318597,5.737348075423815
564,0.0,0.679471554318597,5.743372171809357
565,0.0,0.679471554318597,5.747538838476023
566,0.0,0.679471554318597,5.757742920108677
567,0.0,0.679471554318597,5.76794700174133
568,0.0,0.683347523310845,5.775698939725826
569,0.0,0.683347523310845,5.801339965366852
570,0.0,0.683347523310845,5.805506632033518
571,0.0,0.683347523310845,5.809474886001772
572,0.0,0.683347523310845,5.827656704183591
573,0.0,0.6876393688044072,5.836240395170715
574,0.0,0.6915153377966553,5.843992333155211
575,0.0,0.696102493759958,5.853166645081816
576,0.0,0.696102493759958,5.871348463263635
577,0.0,0.696102493759958,5.885047093400621
578,0.0,0.696102493759958,5.891071189786163
579,0.0,0.696102493759958,5.903119382557247
580,0.0,0.696102493759958,5.908769100071372
581,0.0,0.696102493759958,5.914793196456914
582,0.0,0.696102493759958,5.926841389227999
583,0.0,0.696102493759958,5.932758548991313
584,0.0,0.696102493759958,5.936726802959567
585,0.0,0.696102493759958,5.942376520473691
586,0.0,0.696102493759958,5.9525806021063445
587,0.0,0.7006896497232608,5.96175491403295
588,0.0,0.7045656187155088,5.969506852017446
589,0.0,0.7045656187155088,5.973673518684112
590,0.0,0.7045656187155088,5.979697615069655
591,0.0,0.7084415877077569,5.987449553054151
592,0.0,0.7084415877077569,5.992604192229408
593,0.0,0.7084415877077569,5.996572446197662
594,0.0,0.7084415877077569,6.003283855593636
595,0.0,0.7084415877077569,6.008438494768893
596,0.0,0.7084415877077569,6.013593133944151
597,0.0,0.7127334332013191,6.022176824931275
598,0.0,0.7127334332013191,6.035510158264609
599,0.0,0.7127334332013191,6.0567867540092895
600,0.0,0.7127334332013191,6.062810850394832
601,0.0,0.7127334332013191,6.074859043165916
602,0.0,0.7166094021935672,6.082610981150412
603,0.0,0.7166094021935672,6.089963922326882
604,0.0,0.7166094021935672,6.094148022745292
605,0.0,0.7166094021935672,6.0978654948642514
606,0.0,0.7166094021935672,6.1052184360407225
607,0.0,0.7166094021935672,6.109385102707389
608,0.0,0.7166094021935672,6.113551769374055
609,0.0,0.7166094021935672,6.117269241493014
610,0.0,0.7166094021935672,6.137269241493014
611,0.0,0.7166094021935672,6.1506025748263475
612,0.0,0.7166094021935672,6.163935908159681
613,0.0,0.7166094021935672,6.1889359081596815
614,0.0,0.7166094021935672,6.1962888493361525
615,0.0,0.7166094021935672,6.203000258732126
616,0.0,0.7166094021935672,6.207166925398792
617,0.0,0.7209012476871294,6.215750616385916
618,0.0,0.724410019616954,6.222768160245566
619,0.0,0.724410019616954,6.228482445959851
620,0.0,0.724410019616954,6.234506542345393
621,0.0,0.724410019616954,6.241217951741366
622,0.0,0.724410019616954,6.246932237455652
623,0.0,0.7287018651105162,6.255515928442776
624,0.0,0.7287018651105162,6.25948418241103
625,0.0,0.7287018651105162,6.28448418241103
626,0.0,0.7332890210738189,6.2936584943376355
627,0.0,0.7332890210738189,6.305563256242397
628,0.0,0.7332890210738189,6.309531510210651
629,0.0,0.7332890210738189,6.321436272115413
630,0.0,0.7332890210738189,6.335134902252399
631,0.0,0.7332890210738189,6.3393015689190655
632,0.0,0.7332890210738189,6.3466545100955365
633,0.0,0.7332890210738189,6.352678606481079
634,0.0,0.7332890210738189,6.3578332456563365
635,0.0,0.7378761770371216,6.367007557582942
636,0.0,0.7417521460293697,6.374759495567438
637,0.0,0.7417521460293697,6.380409213081562
638,0.0,0.7463393019926724,6.389583525008168
639,0.0,0.7463393019926724,6.414583525008168
640,0.0,0.7463393019926724,6.418551778976422
641,0.0,0.7463393019926724,6.422718445643088
642,0.0,0.7463393019926724,6.436051778976422
643,0.0,0.7463393019926724,6.441701496490547
644,0.0,0.7516024598874093,6.45222781228002
645,0.0,0.7516024598874093,6.457942097994305
646,0.0,0.7558943053809715,6.466525788981429
647,0.0,0.7558943053809715,6.483474941523802
648,0.0,0.7604814613442742,6.492649253450407
649,0.0,0.7604814613442742,6.497803892625665
650,0.0,0.7604814613442742,6.50985208539675
651,0.0,0.7604814613442742,6.5157692451600635
652,0.0,0.7604814613442742,6.5470192451600635
653,0.0,0.7604814613442742,6.552668962674188
654,0.0,0.7604814613442742,6.564717155445273
655,0.0,0.7604814613442742,6.571428564841246
656,0.0,0.7604814613442742,6.57734572460456
657,0.0,0.7604814613442742,6.583060010318845
658,0.0,0.7604814613442742,6.596393343652179
659,0.0,0.7604814613442742,6.600110815771138
660,0.0,0.7604814613442742,6.603828287890097
661,0.0,0.7643574303365223,6.611580225874593
662,0.0,0.7643574303365223,6.6167348650498505
663,0.0,0.7643574303365223,6.636734865049851
664,0.0,0.7643574303365223,6.650433495186837
665,0.0,0.7643574303365223,6.656350654950151
666,0.0,0.7643574303365223,6.662374751335693
667,0.0,0.7643574303365223,6.674279513240455
668,0.0,0.7643574303365223,6.680990922636428
669,0.0,0.768944586299825,6.690165234563033
670,0.0,0.768944586299825,6.721415234563033
671,0.0,0.768944586299825,6.753673299079162
672,0.0,0.7742077441945618,6.764199614868636
673,0.0,0.7794709020892987,6.774725930658109
674,0.0,0.7794709020892987,6.7803756481722335
675,0.0,0.7794709020892987,6.7840931202911925
676,0.0,0.7829796740191233,6.791110664150842
677,0.0,0.7829796740191233,6.822360664150842
678,0.0,0.7829796740191233,6.829713605327312
679,0.0,0.7829796740191233,6.833431077446271
680,0.0,0.7829796740191233,6.850380229988644
681,0.0,0.7864884459489478,6.857397773848293
682,0.0,0.7910756019122506,6.866572085774898
683,0.0,0.7910756019122506,6.8722218032890225
684,0.0,0.7910756019122506,6.877936089003308
685,0.0,0.7949515709044986,6.885688026987804
686,0.0,0.7988275398967467,6.8934399649723
687,0.0,0.7988275398967467,6.911621783154119
688,0.0,0.7988275398967467,6.915805883572529
689,0.0,0.7988275398967467,6.927854076343613
690,0.0,0.7988275398967467,6.947854076343614
691,0.0,0.7988275398967467,6.953503793857738
692,0.0,0.7988275398967467,6.957687894276148
693,0.0,0.8023363118265713,6.964705438135797
694,0.0,0.806923467789874,6.973879750062403
695,0.0,0.806923467789874,6.979796909825716
696,0.0,0.806923467789874,6.985446627339841
697,0.0,0.806923467789874,6.9891640994588
698,0.0,0.806923467789874,7.0091640994588005
699,0.0,0.8107994367821221,7.016916037443297
700,0.0,0.8107994367821221,7.036916037443296
701,0.0,0.8430575012982512,7.101432166475554
702,0.0,0.8430575012982512,7.132682166475554
703,0.0,0.8469334702904993,7.14043410446005
704,0.0,0.8469334702904993,7.146083821974175
705,0.0,0.8504422422203238,7.153101365833824
706,0.0,0.8504422422203238,7.1731013658338245
707,0.0,0.8504422422203238,7.17881565154811
708,0.0,0.8504422422203238,7.185527060944083
709,0.0,0.8504422422203238,7.198860394277417
710,0.0,0.8557054001150607,7.209386710066891
711,0.0,0.8557054001150607,7.213354964035145
712,0.0,0.8557054001150607,7.220066373431118
713,0.0,0.8557054001150607,7.225716090945243
714,0.0,0.8557054001150607,7.229684344913497
715,0.0,0.8557054001150607,7.252411617640769
716,0.0,0.8557054001150607,7.258061335154894
717,0.0,0.8557054001150607,7.263978494918208
718,0.0,0.8557054001150607,7.269895654681521
719,0.0,0.8599972456086229,7.278479345668646
720,0.0,0.8599972456086229,7.282646012335312
721,0.0,0.863873214600871,7.290397950319808
722,0.0,0.863873214600871,7.2971093597157815
723,0.0,0.863873214600871,7.32568078828721
724,0.0,0.863873214600871,7.339014121620544
725,0.0,0.863873214600871,7.3429823755887975
726,0.0,0.8961312791170001,7.4074985046210555
727,0.0,0.8961312791170001,7.417702586253709
728,0.0,0.9000072481092481,7.425454524238205
729,0.0,0.905270406003985,7.435980840027678
730,0.0,0.905270406003985,7.441630557541803
731,0.0,0.9091463749962331,7.449382495526299
732,0.0,0.9144095328909699,7.459908811315772
733,0.0,0.9187013783845321,7.4684925023028965
734,0.0,0.9187013783845321,7.48182583563623
735,0.0,0.923964536279269,7.492352151425704
736,0.0,0.9285516922425717,7.5015264633523095
737,0.0,0.9285516922425717,7.545004724221875
738,0.0,0.9331388482058744,7.55417903614848
739,0.0,0.9377260041691772,7.563353348075085
740,0.0,0.9377260041691772,7.567537448493495
741,0.0,0.9377260041691772,7.598787448493495
742,0.0,0.9416019731614252,7.6065393864779915
743,0.0,0.9416019731614252,7.620238016614978
744,0.0,0.9416019731614252,7.623955488733937
745,0.0,0.9416019731614252,7.629872648497251
746,0.0,0.9468651310561621,7.6403989642867245
747,0.0,0.9503739029859867,7.647416508146374
748,0.0,0.9503739029859867,7.653066225660498
749,0.0,0.9503739029859867,7.6597776350564715
750,0.0,0.9549610589492894,7.668951946983077
751,0.0,0.9549610589492894,7.693951946983077
752,0.0,0.9602242168440263,7.70447826277255
753,0.0,0.9602242168440263,7.710192548486836
754,0.0,0.9654873747387631,7.720718864276309
755,0.0,0.9654873747387631,7.7263685817904335
756,0.0,0.9654873747387631,7.743317734332806
757,0.0,0.9654873747387631,7.763317734332807
758,0.0,0.9693633437310112,7.771069672317303
759,0.0,0.9693633437310112,7.781273753949956
760,0.0,0.974626501625748,7.7918000697394305
761,0.0,0.974626501625748,7.7957683237076845
762,0.0,0.9789183471193103,7.804352014694809
763,0.0,0.9824271190491348,7.811369558554458
764,0.0,0.9824271190491348,7.81739365494
765,0.0,0.9824271190491348,7.824105064335973
766,0.0,0.9824271190491348,7.829819350050259
767,0.0,0.9824271190491348,7.833986016716925
768,0.0,0.9824271190491348,7.840697426112898
769,0.0,0.9824271190491348,7.844665680081152
770,0.0,0.9859358909789594,7.851683223940801
771,0.0,0.9859358909789594,7.855849890607468
772,0.0,0.9859358909789594,7.860033991025878
773,0.0,0.9859358909789594,7.88276126375315
774,0.0,0.9859358909789594,7.886478735872109
775,1.0,0.9859358909789594,7.890196207991068
776,1.0,0.9859358909789594,7.900400289623722
777,1.0,0.9859358909789594,7.907111699019695
778,1.0,0.9905230469422621,7.9162860109463
779,1.0,0.9905230469422621,7.921440650121558
780,1.0,0.9905230469422621,7.925158122240517
781,1.0,0.9940318188720867,7.932175666100166
782,1.0,0.9940318188720867,7.939528607276637
783,1.0,0.9940318188720867,7.95707246692576
784,1.0,0.9940318188720867,7.962227106101018
785,1.0,0.9940318188720867,7.984954378828291
786,1.0,0.9940318188720867,7.990109018003548
787,1.0,0.9940318188720867,7.993826490122507
788,1.0,0.9940318188720867,8.018826490122507
789,1.0,0.9940318188720867,8.02474364988582
790,1.0,0.9940318188720867,8.042925468067638
791,1.0,0.9940318188720867,8.046893722035893
792,1.0,0.9940318188720867,8.052810881799207
793,1.0,0.9940318188720867,8.077810881799207
794,1.0,0.9940318188720867,8.093939914057271
795,1.0,0.9979077878643348,8.101691852041768
796,1.0,0.9979077878643348,8.105858518708434
797,1.0,0.9979077878643348,8.111775678471748
798,1.0,0.9979077878643348,8.127904710729812
799,1.0,0.9979077878643348,8.138108792362464
800,1.0,1.0024949438276374,8.14728310428907
801,1.0,1.0024949438276374,8.153994513685042
802,1.0,1.0024949438276374,8.161347454861513
803,1.0,1.006003715757462,8.168364998721163
804,1.0,1.006003715757462,8.185908858370286
805,1.0,1.006003715757462,8.191932954755828
806,1.0,1.006003715757462,8.197647240470113
807,1.0,1.006003715757462,8.205000181646584
808,1.0,1.006003715757462,8.211711591042556
809,1.0,1.006003715757462,8.255189851912121
810,1.0,1.006003715757462,8.25890732403108
811,1.0,1.006003715757462,8.264061963206338
812,1.0,1.006003715757462,8.271414904382809
813,1.0,1.0105908717207646,8.280589216309414
814,1.0,1.0105908717207646,8.287300625705386
815,1.0,1.0105908717207646,8.291467292372053
816,1.0,1.0105908717207646,8.295651392790463
817,1.0,1.0105908717207646,8.302362802186435
818,1.0,1.0105908717207646,8.308386898571976
819,1.0,1.0144668407130126,8.316138836556473
820,1.0,1.0144668407130126,8.321788554070597
821,1.0,1.0197299986077495,8.33231486986007
822,1.0,1.0197299986077495,8.346013499997056
823,1.0,1.0197299986077495,8.351727785711342
824,1.0,1.0240218441013118,8.360311476698467
825,1.0,1.0240218441013118,8.36702288609444
826,1.0,1.0240218441013118,8.379071078865524
827,1.0,1.0240218441013118,8.384988238628837
828,1.0,1.0240218441013118,8.390702524343123
829,1.0,1.0240218441013118,8.402750717114207
830,1.0,1.0240218441013118,8.407905356289465
831,1.0,1.0240218441013118,8.421238689622799
832,1.0,1.0240218441013118,8.426888407136923
833,1.0,1.0240218441013118,8.433599816532896
834,1.0,1.0240218441013118,8.437317288651855
835,1.0,1.0240218441013118,8.444028698047827
836,1.0,1.0240218441013118,8.451381639224298
837,1.0,1.0240218441013118,8.465080269361284
838,1.0,1.0240218441013118,8.471791678757256
839,1.0,1.0240218441013118,8.477505964471542
840,1.0,1.0240218441013118,8.489410726376303
841,1.0,1.0286090000646144,8.498585038302908
842,1.0,1.0286090000646144,8.50529644769888
843,1.0,1.0286090000646144,8.517344640469965
844,1.0,1.0286090000646144,8.52299435798409
845,1.0,1.0286090000646144,8.536692988121075
846,1.0,1.0286090000646144,8.540410460240034
847,1.0,1.0286090000646144,8.544127932358993
848,1.0,1.0286090000646144,8.547845404477952
849,1.0,1.0286090000646144,8.551562876596911
850,1.0,1.0286090000646144,8.561766958229564
851,1.0,1.0324849690568625,8.56951889621406
852,1.0,1.035993740986687,8.57653644007371
853,1.0,1.035993740986687,8.58388938125018
854,1.0,1.035993740986687,8.587857635218434
855,1.0,1.035993740986687,8.594569044614406
856,1.0,1.041256898881424,8.60509536040388
857,1.0,1.041256898881424,8.62509536040388
858,1.0,1.041256898881424,8.63244830158035
859,1.0,1.041256898881424,8.644496494351435
860,1.0,1.041256898881424,8.649651133526692
861,1.0,1.041256898881424,8.675292159167718
862,1.0,1.0458440548447268,8.684466471094323
863,1.0,1.0458440548447268,8.688183943213282
864,1.0,1.0458440548447268,8.701517276546616
865,1.0,1.0458440548447268,8.705701376965026
866,1.0,1.0458440548447268,8.712412786360998
867,1.0,1.0458440548447268,8.726301675249887
868,1.0,1.0458440548447268,8.739635008583221
869,1.0,1.0458440548447268,8.744789647758479
870,1.0,1.0458440548447268,8.748507119877438
871,1.0,1.0458440548447268,8.766688938059255
872,1.0,1.0458440548447268,8.792329963700281
873,1.0,1.0458440548447268,8.796298217668536
874,1.0,1.0458440548447268,8.803651158845007
875,1.0,1.0458440548447268,8.809300876359131
876,1.0,1.0497200238369748,8.817052814343628
877,1.0,1.0497200238369748,8.82725689597628
878,1.0,1.0497200238369748,8.833280992361821
879,1.0,1.0497200238369748,8.84716988125071
880,1.0,1.0497200238369748,8.860503214584044
881,1.0,1.0497200238369748,8.867214623980017
882,1.0,1.0497200238369748,8.888491219724697
883,1.0,1.0497200238369748,8.894140937238822
884,1.0,1.0532287957667994,8.90115848109847
885,1.0,1.0532287957667994,8.907869890494442
886,1.0,1.0575206412603615,8.916453581481568
887,1.0,1.0575206412603615,8.922103298995692
888,1.0,1.0575206412603615,8.928127395381233
889,1.0,1.0618124867539236,8.936711086368359
890,1.0,1.0618124867539236,8.940428558487318
891,1.0,1.0656884557461717,8.948180496471814
892,1.0,1.0656884557461717,8.953335135647071
893,1.0,1.0656884557461717,8.957501802313738
894,1.0,1.0656884557461717,8.961685902732148
895,1.0,1.0656884557461717,8.965852569398814
896,1.0,1.0656884557461717,8.97001923606548
897,1.0,1.0656884557461717,8.991295831810161
898,1.0,1.0656884557461717,8.997212991573475
899,1.0,1.0656884557461717,9.001397091991885
900,1.0,1.0656884557461717,9.00536534596014
901,1.0,1.0691972276759962,9.01238288981979
902,1.0,1.0691972276759962,9.018032607333915
903,1.0,1.0691972276759962,9.029937369238677
904,1.0,1.0691972276759962,9.035092008413935
905,1.0,1.0727059996058208,9.042109552273583
906,1.0,1.076997845099383,9.050693243260708
907,1.0,1.0805066170292075,9.057710787120357
908,1.0,1.0805066170292075,9.063425072834642
909,1.0,1.0843825860214555,9.071177010819138
910,1.0,1.0843825860214555,9.07720110720468
911,1.0,1.0843825860214555,9.08322520359022
912,1.0,1.0843825860214555,9.08740930400863
913,1.0,1.0843825860214555,9.09159340442704
914,1.0,1.0843825860214555,9.09577750484545
915,1.0,1.0843825860214555,9.128035569361579
916,1.0,1.0882585550137036,9.135787507346075
917,1.0,1.0882585550137036,9.142498916742047
918,1.0,1.0882585550137036,9.146665583408714
919,1.0,1.0925504005072657,9.155249274395839
920,1.0,1.0925504005072657,9.159217528364092
921,1.0,1.0925504005072657,9.163401628782502
922,1.0,1.0925504005072657,9.167585729200912
923,1.0,1.0925504005072657,9.174297138596884
924,1.0,1.0925504005072657,9.18001142431117
925,1.0,1.0925504005072657,9.18736436548764
926,1.0,1.0978135584020026,9.197890681277114
927,1.0,1.0978135584020026,9.230148745793244
928,1.0,1.0978135584020026,9.236172842178785
929,1.0,1.0978135584020026,9.242196938564327
930,1.0,1.0978135584020026,9.245914410683286
931,1.0,1.1016895273942506,9.253666348667782
932,1.0,1.1062766833575535,9.262840660594387
933,1.0,1.1062766833575535,9.267995299769645
934,1.0,1.1062766833575535,9.27370958548393
935,1.0,1.1062766833575535,9.281062526660401
936,1.0,1.109785455287378,9.28808007052005
937,1.0,1.109785455287378,9.291797542639008
938,1.0,1.109785455287378,9.32120930734489
939,1.0,1.1132942272172026,9.32822685120454
940,1.0,1.1132942272172026,9.332195105172794
941,1.0,1.1175860727107647,9.340778796159919
942,1.0,1.1175860727107647,9.344945462826585
943,1.0,1.1214620417030128,9.352697400811081
944,1.0,1.1214620417030128,9.357852039986339
945,1.0,1.1214620417030128,9.368056121618991
946,1.0,1.1214620417030128,9.374767531014964
947,1.0,1.1214620417030128,9.378735784983217
948,1.0,1.1214620417030128,9.38544719437919
949,1.0,1.1214620417030128,9.391161480093475
950,1.0,1.1214620417030128,9.409343298275292
951,1.0,1.1214620417030128,9.44160136279142
952,1.0,1.1260491976663154,9.450775674718026
953,1.0,1.1260491976663154,9.456799771103567
954,1.0,1.1260491976663154,9.460517243222526
955,1.0,1.1303410431598775,9.469100934209651
956,1.0,1.1342170121521256,9.476852872194147
957,1.0,1.1342170121521256,9.480570344313106
958,1.0,1.1342170121521256,9.484754444731516
959,1.0,1.1342170121521256,9.490468730445802
960,1.0,1.1342170121521256,9.502516923216886
961,1.0,1.1342170121521256,9.52006078286601
962,1.0,1.1342170121521256,9.523778254984968
963,1.0,1.1342170121521256,9.527944921651635
964,1.0,1.1342170121521256,9.531913175619888
965,1.0,1.1342170121521256,9.535881429588141
966,1.0,1.1342170121521256,9.547786191492904
967,1.0,1.1342170121521256,9.553810287878445
968,1.0,1.1342170121521256,9.564014369511098
969,1.0,1.1342170121521256,9.567982623479352
970,1.0,1.1342170121521256,9.571700095598311
971,1.0,1.1377257840819501,9.57871763945796
972,1.0,1.1377257840819501,9.608129404163842
973,1.0,1.1377257840819501,9.614046563927156
974,1.0,1.1377257840819501,9.618213230593822
975,1.0,1.1377257840819501,9.621930702712781
976,1.0,1.1377257840819501,9.625898956681034
977,1.0,1.1377257840819501,9.654470385252463
978,1.0,1.1377257840819501,9.658438639220716
979,1.0,1.1420176295755122,9.66702233020784
980,1.0,1.1466047855388148,9.676196642134446
981,1.0,1.1788628500549438,9.740712771166704
982,1.0,1.1788628500549438,9.746362488680829
983,1.0,1.1788628500549438,9.750330742649084
984,1.0,1.1788628500549438,9.756045028363369
985,1.0,1.1788628500549438,9.760013282331624
986,1.0,1.1788628500549438,9.76417994899829
987,1.0,1.1788628500549438,9.7683640494167
988,1.0,1.1788628500549438,9.78964064516138
989,1.0,1.1788628500549438,9.79335811728034
990,1.0,1.1788628500549438,9.803562198912992
991,1.0,1.1788628500549438,9.80871683808825
992,1.0,1.1788628500549438,9.824845870346314
993,1.0,1.1788628500549438,9.831557279742286
994,1.0,1.1841260079496807,9.84208359553176
995,1.0,1.1841260079496807,9.84626769595017
996,1.0,1.1841260079496807,9.8785257604663
997,1.0,1.1841260079496807,9.884442920229613
998,1.0,1.188417853443243,9.893026611216738
999,1.0,1.188417853443243,9.925284675732868
1000,1.0,1.1930050094065456,9.934458987659474
1001,1.0,1.1930050094065456,9.938643088077884
1002,1.0,1.1930050094065456,9.942360560196843
1003,1.0,1.1930050094065456,9.956249449085732
1004,1.0,1.1930050094065456,9.969582782419065
1005,1.0,1.1930050094065456,9.981487544323826
1006,1.0,1.1930050094065456,9.98545579829208
1007,1.0,1.1968809783987937,9.993207736276576
1008,1.0,1.1968809783987937,10.00654106960991
1009,1.0,1.1968809783987937,10.01072517002832
1010,1.0,1.1968809783987937,10.01490927044673
1011,1.0,1.1968809783987937,10.020623556161015
1012,1.0,1.2021441362935306,10.031149871950488
1013,1.0,1.2021441362935306,10.056790897591513
1014,1.0,1.2021441362935306,10.060508369710472
1015,1.0,1.2021441362935306,10.064692470128882
1016,1.0,1.2021441362935306,10.074896551761535
1017,1.0,1.2064359817870929,10.08348024274866
1018,1.0,1.2064359817870929,10.115738307264788
1019,1.0,1.2064359817870929,10.131867339522852
1020,1.0,1.2064359817870929,10.136051439941262
1021,1.0,1.2064359817870929,10.140235540359672
1022,1.0,1.2064359817870929,10.160235540359672
1023,1.0,1.210727827280655,10.168819231346797
1024,1.0,1.210727827280655,10.172787485315052
1025,1.0,1.215019672774217,10.181371176302177
1026,1.0,1.215019672774217,10.187395272687718
1027,2.0,1.215019672774217,10.230873533557283
1028,2.0,1.2193115182677792,10.239457224544408
1029,2.0,1.2193115182677792,10.245106942058532
1030,2.0,1.2193115182677792,10.255311023691185
1031,2.0,1.2193115182677792,10.259279277659438
1032,2.0,1.2236033637613413,10.267862968646563
1033,2.0,1.2236033637613413,10.271580440765522
1034,2.0,1.2236033637613413,10.275297912884481
1035,2.0,1.2236033637613413,10.285501994517134
1036,2.0,1.2236033637613413,10.295706076149786
1037,2.0,1.2236033637613413,10.302417485545758
1038,2.0,1.2236033637613413,10.314465678316843
1039,2.0,1.2271121356911658,10.321483222176493
1040,2.0,1.2306209076209904,10.328500766036143
1041,2.0,1.2306209076209904,10.33266743270281
1042,2.0,1.234129679550815,10.33968497656246
1043,2.0,1.238421525044377,10.348268667549585
1044,2.0,1.238421525044377,10.368268667549584
1045,2.0,1.238421525044377,10.397680432255466
1046,2.0,1.238421525044377,10.417680432255466
1047,2.0,1.238421525044377,10.423704528641007
1048,2.0,1.2427133705379392,10.432288219628132
1049,2.0,1.2465893395301872,10.440040157612628
1050,2.0,1.2465893395301872,10.445689875126753
1051,2.0,1.2465893395301872,10.449873975545163
1052,2.0,1.2465893395301872,10.474873975545163
1053,2.0,1.2465893395301872,10.482226916721634
1054,2.0,1.2465893395301872,10.492430998354287
1055,2.0,1.2465893395301872,10.521002426925715
1056,2.0,1.2511764954934899,10.53017673885232
1057,2.0,1.2546852674233144,10.537194282711969
1058,2.0,1.2546852674233144,10.541162536680222
1059,2.0,1.2546852674233144,10.553210729451306
1060,2.0,1.2546852674233144,10.584460729451306
1061,2.0,1.2546852674233144,10.589615368626564
1062,2.0,1.2546852674233144,10.607797186808382
1063,2.0,1.2546852674233144,10.614508596204354
1064,2.0,1.2546852674233144,10.621220005600327
1065,2.0,1.2546852674233144,10.625188259568581
1066,2.0,1.2599484253180513,10.635714575358055
1067,2.0,1.2599484253180513,10.642425984754027
1068,2.0,1.2599484253180513,10.64834314451734
1069,2.0,1.2599484253180513,10.652311398485594
1070,2.0,1.2599484253180513,10.65647806515226
1071,2.0,1.2599484253180513,10.662502161537802
1072,2.0,1.2599484253180513,10.66765680071306
1073,2.0,1.2599484253180513,10.6736808970986
1074,2.0,1.2599484253180513,10.679704993484142
1075,2.0,1.2599484253180513,10.686416402880115
1076,2.0,1.2599484253180513,10.718674467396244
1077,2.0,1.2599484253180513,10.723829106571502
1078,2.0,1.2599484253180513,10.756087171087632
1079,2.0,1.2652115832127881,10.766613486877105
1080,2.0,1.2652115832127881,10.773324896273078
1081,2.0,1.2652115832127881,10.78522965817784
1082,2.0,1.2652115832127881,10.789396324844507
1083,2.0,1.2652115832127881,10.793580425262917
1084,2.0,1.2652115832127881,10.807279055399903
1085,2.0,1.2652115832127881,10.838529055399903
1086,2.0,1.270474741107525,10.849055371189376
1087,2.0,1.270474741107525,10.853023625157629
1088,2.0,1.2757378990022619,10.863549940947102
1089,2.0,1.280029744495824,10.872133631934227
1090,2.0,1.280029744495824,10.877847917648513
1091,2.0,1.280029744495824,10.881816171616766
1092,2.0,1.280029744495824,10.89386436438785
1093,2.0,1.284321589989386,10.902448055374975
1094,2.0,1.284321589989386,10.920629873556793
1095,2.0,1.284321589989386,10.924598127525048
1096,2.0,1.284321589989386,10.928315599644007
1097,2.0,1.284321589989386,10.932283853612262
1098,2.0,1.284321589989386,10.936450520278928
1099,2.0,1.284321589989386,10.940634620697338
1100,2.0,1.284321589989386,10.944818721115748
1101,2.0,1.284321589989386,10.950468438629873
1102,2.0,1.284321589989386,10.956492535015414
1103,2.0,1.284321589989386,10.960460788983667
1104,2.0,1.284321589989386,10.976589821241731
1105,2.0,1.284321589989386,10.982506981005045
1106,2.0,1.284321589989386,10.986224453124004
1107,2.0,1.284321589989386,10.990192707092259
1108,2.0,1.2886134354829482,10.998776398079384
1109,2.0,1.2886134354829482,11.00449068379367
1110,2.0,1.2886134354829482,11.008458937761922
1111,2.0,1.2886134354829482,11.012625604428589
1112,2.0,1.2886134354829482,11.043875604428589
1113,2.0,1.2921222074127727,11.050893148288239
1114,2.0,1.2921222074127727,11.054861402256492
1115,2.0,1.2967093633760753,11.064035714183097
1116,2.0,1.3002181353059,11.071053258042745
1117,2.0,1.3048052912692025,11.08022756996935
1118,2.0,1.3048052912692025,11.086938979365323
1119,2.0,1.3048052912692025,11.106938979365323
1120,2.0,1.3048052912692025,11.110656451484282
1121,2.0,1.308314063199027,11.117673995343932
1122,2.0,1.308314063199027,11.121642249312185
1123,2.0,1.308314063199027,11.144369522039458
1124,2.0,1.3126059086925892,11.152953213026583
1125,2.0,1.3126059086925892,11.156921466994838
1126,2.0,1.3171930646558918,11.166095778921443
1127,2.0,1.3171930646558918,11.170064032889698
1128,2.0,1.3171930646558918,11.18026811452235
1129,2.0,1.3210690336481399,11.188020052506847
1130,2.0,1.3210690336481399,11.201908941395736
1131,2.0,1.3245778055779645,11.208926485255386
1132,2.0,1.3245778055779645,11.222625115392372
1133,2.0,1.3245778055779645,11.228542275155686
1134,2.0,1.3245778055779645,11.24549142769806
1135,2.0,1.3284537745702125,11.253243365682556
1136,2.0,1.3284537745702125,11.265148127587317
1137,2.0,1.331962546500037,11.272165671446967
1138,2.0,1.331962546500037,11.275883143565926
1139,2.0,1.331962546500037,11.283236084742397
1140,2.0,1.331962546500037,11.296934714879383
1141,2.0,1.331962546500037,11.300652186998342
1142,2.0,1.331962546500037,11.307363596394314
1143,2.0,1.331962546500037,11.3210622265313
1144,2.0,1.331962546500037,11.334395559864634
1145,2.0,1.331962546500037,11.341748501041105
1146,2.0,1.331962546500037,11.361748501041104
1147,2.0,1.3358385154922852,11.3695004390256
1148,2.0,1.3401303609858473,11.378084130012725
1149,2.0,1.3401303609858473,11.391782760149711
1150,2.0,1.3401303609858473,11.401986841782364
1151,2.0,1.3401303609858473,11.405704313901323
1152,2.0,1.3401303609858473,11.411621473664637
1153,2.0,1.3444222064794094,11.420205164651762
1154,2.0,1.3496853643741462,11.430731480441235
1155,2.0,1.3496853643741462,11.448913298623053
1156,2.0,1.3496853643741462,11.462802187511942
1157,2.0,1.3496853643741462,11.48098400569376
1158,2.0,1.3496853643741462,11.486698291408045
1159,2.0,1.3496853643741462,11.496902373040697
1160,2.0,1.3496853643741462,11.510791261929587
1161,2.0,1.3535613333663943,11.518543199914083
1162,2.0,1.3535613333663943,11.536087059563206
1163,2.0,1.3535613333663943,11.54942039289654
1164,2.0,1.3535613333663943,11.555134678610825
1165,2.0,1.3535613333663943,11.559318779029235
1166,2.0,1.3578531788599566,11.56790247001636
1167,2.0,1.3578531788599566,11.586084288198178
1168,2.0,1.3578531788599566,11.59210838458372
1169,2.0,1.3578531788599566,11.598819793979692
1170,2.0,1.3578531788599566,11.618819793979691
1171,2.0,1.3613619507897812,11.62583733783934
1172,2.0,1.3613619507897812,11.629554809958298
1173,2.0,1.3613619507897812,11.63626621935427
1174,2.0,1.3613619507897812,11.652395251612335
1175,2.0,1.366625108684518,11.662921567401808
1176,2.0,1.366625108684518,11.666889821370063
1177,2.0,1.366625108684518,11.673601230766035
1178,2.0,1.366625108684518,11.67951839052935
1179,2.0,1.366625108684518,11.691423152434112
1180,2.0,1.366625108684518,11.70960497061593
1181,2.0,1.366625108684518,11.713322442734889
1182,2.0,1.366625108684518,11.730866302384012
1183,2.0,1.366625108684518,11.73458377450297
1184,2.0,1.366625108684518,11.738750441169637
1185,2.0,1.366625108684518,11.742934541588047
1186,2.0,1.371888266579255,11.75346085737752
1187,2.0,1.371888266579255,11.765509050148605
1188,2.0,1.371888266579255,11.785509050148605
1189,2.0,1.371888266579255,11.789477304116858
1190,2.0,1.376180112072817,11.798060995103983
1191,2.0,1.376180112072817,11.818060995103982
1192,2.0,1.3796888840026416,11.82507853896363
1193,2.0,1.3835648529948896,11.832830476948127
1194,2.0,1.3835648529948896,11.836547949067086
1195,2.0,1.3835648529948896,11.840516203035339
1196,2.0,1.3835648529948896,11.84786914421181
1197,2.0,1.3878566984884517,11.856452835198935
1198,2.0,1.3878566984884517,11.860619501865601
1199,2.0,1.3878566984884517,11.866269219379726
1200,2.0,1.3917326674806998,11.874021157364222
1201,2.0,1.3917326674806998,11.878205257782632
1202,2.0,1.3917326674806998,11.88335989695789
1203,2.0,1.3917326674806998,11.889383993343431
1204,2.0,1.4239907319968288,11.953900122375689
1205,2.0,1.4239907319968288,11.967789011264578
1206,2.0,1.4239907319968288,11.97450042066055
1207,2.0,1.4292538898915657,11.985026736450024
1208,2.0,1.4292538898915657,11.98919340311669
1209,2.0,1.4292538898915657,11.995217499502232
1210,2.0,1.4331298588838137,12.002969437486728
1211,2.0,1.4331298588838137,12.016302770820062
1212,2.0,1.4383930167785506,12.026829086609535
1213,2.0,1.4383930167785506,12.048105682354215
1214,2.0,1.4426848622721127,12.05668937334134
1215,2.0,1.4426848622721127,12.063400782737313
1216,2.0,1.4426848622721127,12.069115068451598
1217,2.0,1.4426848622721127,12.073299168870008
1218,2.0,1.4426848622721127,12.08350325050266
1219,2.0,1.4469767077656748,12.092086941489786
1220,2.0,1.4469767077656748,12.098798350885758
1221,2.0,1.4469767077656748,12.110703112790521
1222,2.0,1.4469767077656748,12.131979708535201
1223,2.0,1.4515638637289774,12.141154020461807
1224,2.0,1.4515638637289774,12.146868306176092
1225,2.0,1.4515638637289774,12.152582591890377
1226,2.0,1.4515638637289774,12.158606688275919
1227,2.0,1.45615101969228,12.167781000202524
1228,2.0,1.45615101969228,12.171749254170777
1229,2.0,1.45615101969228,12.210210792632315
1230,2.0,1.45615101969228,12.2159250783466
1231,2.0,1.45615101969228,12.219893332314854
1232,2.0,1.4596597916221046,12.226910876174504
1233,2.0,1.4596597916221046,12.232828035937818
1234,2.0,1.4596597916221046,12.255555308665091
1235,2.0,1.4649229495168414,12.266081624454564
1236,2.0,1.4649229495168414,12.278129817225649
1237,2.0,1.4649229495168414,12.283844102939934
1238,2.0,1.4695101054801443,12.29301841486654
1239,2.0,1.4738019509737064,12.301602105853664
1240,2.0,1.478389106937009,12.31077641778027
1241,2.0,1.478389106937009,12.33577641778027
1242,2.0,1.478389106937009,12.339493889899229
1243,2.0,1.478389106937009,12.343211362018188
1244,2.0,1.482265075929257,12.350963300002684
1245,2.0,1.482265075929257,12.357674709398657
1246,2.0,1.482265075929257,12.374623861941028
1247,2.0,1.4857738478590816,12.381641405800679
1248,2.0,1.4857738478590816,12.420102944262217
1249,2.0,1.4857738478590816,12.445743969903242
1250,2.0,1.4857738478590816,12.459632858792132
1251,2.0,1.4857738478590816,12.463799525458798
1252,2.0,1.4857738478590816,12.47051093485477
1253,2.0,1.4857738478590816,12.47422840697373
1254,2.0,1.4857738478590816,12.506486471489858
1255,2.0,1.4857738478590816,12.510203943608817
1256,2.0,1.4896498168513297,12.517955881593313
1257,2.0,1.4896498168513297,12.523979977978854
1258,2.0,1.4896498168513297,12.541523837627977
1259,2.0,1.4896498168513297,12.54823524702395
1260,2.0,1.4896498168513297,12.553389886199207
1261,2.0,1.4896498168513297,12.557107358318166
1262,2.0,1.4896498168513297,12.562821644032452
1263,2.0,1.4896498168513297,12.568738803795766
1264,2.0,1.4896498168513297,12.576091744972237
1265,2.0,1.4896498168513297,12.581246384147494
1266,2.0,1.4896498168513297,12.585214638115747
1267,2.0,1.4896498168513297,12.590928923830033
1268,2.0,1.4896498168513297,12.596578641344157
1269,2.0,1.5219078813674587,12.661094770376415
1270,2.0,1.5219078813674587,12.665278870794825
1271,2.0,1.5261997268610208,12.67386256178195
1272,2.0,1.5261997268610208,12.67804666220036
1273,2.0,1.5314628847557576,12.688572977989834
1274,2.0,1.5314628847557576,12.692541231958089
1275,2.0,1.5314628847557576,12.699252641354061
1276,2.0,1.5314628847557576,12.704902358868186
1277,2.0,1.5314628847557576,12.709069025534852
1278,2.0,1.5314628847557576,12.714783311249137
1279,2.0,1.5349716566855822,12.721800855108786
1280,2.0,1.5349716566855822,12.729153796285257
1281,2.0,1.5349716566855822,12.734803513799381
1282,2.0,1.5349716566855822,12.752985331981199
1283,2.0,1.5392635021791445,12.761569022968324
1284,2.0,1.5392635021791445,12.774902356301657
1285,2.0,1.5392635021791445,12.780616642015943
1286,2.0,1.542772274108969,12.787634185875593
1287,2.0,1.542772274108969,12.791818286294003
1288,2.0,1.542772274108969,12.811818286294002
1289,2.0,1.542772274108969,12.81697292546926
1290,2.0,1.542772274108969,12.822890085232574
1291,2.0,1.542772274108969,12.82860437094686
1292,2.0,1.542772274108969,12.834254088460984
1293,2.0,1.542772274108969,12.839903805975108
1294,2.0,1.542772274108969,12.864903805975109
1295,2.0,1.542772274108969,12.87092790236065
1296,2.0,1.542772274108969,12.914406163230215
1297,2.0,1.542772274108969,12.924610244862867
1298,2.0,1.542772274108969,12.963071783324406
1299,2.0,1.542772274108969,12.96898894308772
1300,2.0,1.542772274108969,12.980893704992482
1301,2.0,1.542772274108969,12.985077805410892
1302,2.0,1.542772274108969,12.989244472077559
1303,2.0,1.542772274108969,13.002577805410892
1304,2.0,1.542772274108969,13.016276435547878
1305,2.0,1.542772274108969,13.022193595311192
1306,2.0,1.542772274108969,13.027843312825317
1307,2.0,1.542772274108969,13.032009979491983
1308,2.0,1.542772274108969,13.038034075877524
1309,2.0,1.548035432003706,13.048560391666998
1310,2.0,1.548035432003706,13.052744492085408
1311,2.0,1.548035432003706,13.056712746053662
1312,2.0,1.548035432003706,13.060896846472072
1313,2.0,1.548035432003706,13.077025878730137
1314,2.0,1.548035432003706,13.080743350849096
1315,2.0,1.5523272774972683,13.08932704183622
1316,2.0,1.5523272774972683,13.095041327550506
1317,2.0,1.5523272774972683,13.102394268726977
1318,2.0,1.5523272774972683,13.107548907902235
1319,2.0,1.5523272774972683,13.111733008320645
1320,2.0,1.5523272774972683,13.116887647495902
1321,2.0,1.5523272774972683,13.120605119614861
1322,2.0,1.5523272774972683,13.133938452948195
1323,2.0,1.5523272774972683,13.139855612711509
1324,2.0,1.556914433460571,13.149029924638114
1325,2.0,1.556914433460571,13.154947084401428
1326,2.0,1.556914433460571,13.166995277172513
1327,2.0,1.5615015894238735,13.176169589099118
1328,2.0,1.5615015894238735,13.18013784306737
1329,2.0,1.5615015894238735,13.187490784243842
1330,2.0,1.5615015894238735,13.200824117577175
1331,2.0,1.5653775584161216,13.208576055561672
1332,2.0,1.5653775584161216,13.228576055561671
1333,2.0,1.5653775584161216,13.235928996738142
1334,2.0,1.5653775584161216,13.257205592482823
1335,2.0,1.5653775584161216,13.261389692901233
1336,2.0,1.5653775584161216,13.265357946869486
1337,2.0,1.5653775584161216,13.269524613536152
1338,2.0,1.5653775584161216,13.294524613536153
1339,2.0,1.5653775584161216,13.298492867504407
1340,2.0,1.5653775584161216,13.304207153218693
1341,2.0,1.5653775584161216,13.310918562614665
1342,2.0,1.5653775584161216,13.324617192751651
1343,2.0,1.5653775584161216,13.330331478465936
1344,2.0,1.5653775584161216,13.34787533811506
1345,2.0,1.5653775584161216,13.354586747511032
1346,2.0,1.5653775584161216,13.358304219629991
1347,2.0,1.5653775584161216,13.362470886296657
1348,2.0,1.5653775584161216,13.366637552963324
1349,2.0,1.5688863303459462,13.373655096822972
1350,2.0,1.574149488240683,13.384181412612445
1351,2.0,1.574149488240683,13.39009857237576
1352,2.0,1.574149488240683,13.395748289889884
1353,2.0,1.574149488240683,13.409637178778773
1354,2.0,1.574149488240683,13.415661275164315
1355,2.0,1.5784413337342453,13.42424496615144
1356,2.0,1.5784413337342453,13.44552156189612
1357,2.0,1.5784413337342453,13.451235847610405
1358,2.0,1.583028489697548,13.46041015953701
1359,2.0,1.583028489697548,13.4742990484259
1360,2.0,1.583028489697548,13.47848314884431
1361,2.0,1.583028489697548,13.482200620963269
1362,2.0,1.5882916475922848,13.492726936752742
1363,2.0,1.5918004195221094,13.499744480612392
1364,2.0,1.5918004195221094,13.516693633154766
1365,2.0,1.5918004195221094,13.5300269664881
1366,2.0,1.5918004195221094,13.533744438607059
1367,2.0,1.5918004195221094,13.550693591149432
1368,2.0,1.595309191451934,13.557711135009082
1369,2.0,1.595309191451934,13.580438407736356
1370,2.0,1.599185160444182,13.588190345720852
1371,2.0,1.599185160444182,13.595543286897323
1372,2.0,1.599185160444182,13.608876620230657
1373,2.0,1.599185160444182,13.634517645871682
1374,2.0,1.599185160444182,13.640434805634996
1375,2.0,1.599185160444182,13.647787746811467
1376,2.0,1.6034770059377443,13.656371437798592
1377,2.0,1.6034770059377443,13.660088909917551
1378,2.0,1.6034770059377443,13.69234697443368
1379,2.0,1.6034770059377443,13.706235863322568
1380,2.0,1.6073529749299924,13.713987801307065
1381,2.0,1.6073529749299924,13.720699210703037
1382,2.0,1.6116448204235545,13.729282901690162
1383,2.0,1.6116448204235545,13.752010174417435
1384,2.0,1.6116448204235545,13.755978428385689
1385,2.0,1.6116448204235545,13.761692714099974
1386,2.0,1.6116448204235545,13.76585938076664
1387,2.0,1.6116448204235545,13.79811744528277
1388,2.0,1.6116448204235545,13.803767162796895
1389,2.0,1.6116448204235545,13.807951263215305
1390,2.0,1.6159366659171166,13.81653495420243
1391,2.0,1.6159366659171166,13.82071905462084
1392,2.0,1.6194454378469412,13.827736598480488
1393,2.0,1.6194454378469412,13.841625487369377
1394,2.0,1.6194454378469412,13.855324117506363
1395,2.0,1.6233214068391892,13.86307605549086
1396,2.0,1.6233214068391892,13.8691001518764
1397,2.0,1.6233214068391892,13.875811561272373
1398,2.0,1.6233214068391892,13.881461278786498
1399,2.0,1.6233214068391892,13.885178750905457
1400,2.0,1.6268301787690138,13.892196294765107
1401,2.0,1.6268301787690138,13.896380395183517
1402,2.0,1.6268301787690138,13.91250942744158
1403,2.0,1.6268301787690138,13.91622689956054
1404,2.0,1.6268301787690138,13.921941185274825
1405,2.0,1.6268301787690138,13.925909439243078
1406,2.0,1.6268301787690138,13.939242772576412
1407,2.0,1.6268301787690138,13.951290965347496
1408,2.0,1.6268301787690138,13.989752503809035
1409,2.0,1.6268301787690138,14.003085837142368
1410,2.0,1.631122024262576,14.011669528129493
1411,2.0,1.631122024262576,14.017319245643618
1412,2.0,1.631122024262576,14.023236405406932
1413,2.0,1.631122024262576,14.02695387752589
1414,2.0,1.631122024262576,14.032603595040015
1415,2.0,1.631122024262576,14.036321067158974
1416,2.0,1.631122024262576,14.043674008335445
1417,2.0,1.631122024262576,14.074924008335445
1418,2.0,1.631122024262576,14.11840226920501
1419,2.0,1.6346307961924005,14.12541981306466
1420,2.0,1.6346307961924005,14.132131222460632
1421,2.0,1.6346307961924005,14.136315322879042
1422,2.0,1.6346307961924005,14.140499423297452
1423,2.0,1.6346307961924005,14.169911188003335
1424,2.0,1.6346307961924005,14.17556090551746
1425,2.0,1.639217952155703,14.184735217444064
1426,2.0,1.639217952155703,14.188452689563023
1427,2.0,1.639217952155703,14.200357451467784
1428,2.0,1.639217952155703,14.205512090643042
1429,2.0,1.6430939211479512,14.213264028627538
1430,2.0,1.6430939211479512,14.24267579333342
1431,2.0,1.6430939211479512,14.286154054202985
1432,2.0,1.6430939211479512,14.291308693378243
1433,2.0,1.6430939211479512,14.295276947346498
1434,2.0,1.6430939211479512,14.30548102897915
1435,2.0,1.6430939211479512,14.311195314693435
1436,2.0,1.6466026930777757,14.318212858553085
1437,2.0,1.6466026930777757,14.336394676734903
1438,2.0,1.6508945385713378,14.344978367722028
1439,2.0,1.6508945385713378,14.350133006897286
1440,2.0,1.6554816945346404,14.359307318823891
1441,2.0,1.6554816945346404,14.372640652157225
1442,2.0,1.6554816945346404,14.377795291332482
1443,2.0,1.6554816945346404,14.383819387718024
1444,2.0,1.6593576635268885,14.39157132570252
1445,2.0,1.6636495090204506,14.400155016689645
1446,2.0,1.6636495090204506,14.40580473420377
1447,2.0,1.6671582809502752,14.41282227806342
1448,2.0,1.6714501264438373,14.421405969050545
1449,2.0,1.6714501264438373,14.46488422992011
1450,2.0,1.6714501264438373,14.470038869095367
1451,2.0,1.6714501264438373,14.475193508270625
1452,2.0,1.6714501264438373,14.478910980389584
1453,2.0,1.6714501264438373,14.492244313722917
1454,2.0,1.6714501264438373,14.513520909467598
1455,2.0,1.6714501264438373,14.517687576134264
1456,2.0,1.6749588983736619,14.524705119993914
1457,2.0,1.6802220562683987,14.535231435783388
1458,2.0,1.6802220562683987,14.540881153297512
1459,2.0,1.6802220562683987,14.544849407265765
1460,2.0,1.6802220562683987,14.55689760003685
1461,2.0,1.6802220562683987,14.560615072155809
1462,2.0,1.6802220562683987,14.574503961044698
1463,2.0,1.6802220562683987,14.594503961044698
1464,2.0,1.6802220562683987,14.598688061463108
1465,2.0,1.6837308281982233,14.605705605322758
1466,2.0,1.6837308281982233,14.60967385929101
1467,2.0,1.6837308281982233,14.615388145005296
1468,2.0,1.6837308281982233,14.62872147833863
1469,2.0,1.6837308281982233,14.635432887734602
1470,2.0,1.6883179841615261,14.644607199661207
1471,2.0,1.6883179841615261,14.65131860905718
1472,2.0,1.6929051401248287,14.660492920983785
1473,2.0,1.6929051401248287,14.692750985499913
1474,2.0,1.6971969856183908,14.701334676487038
1475,2.0,1.6971969856183908,14.71828382902941
1476,2.0,1.6971969856183908,14.73956042477409
1477,2.0,1.7007057575482154,14.74657796863374
1478,2.0,1.7007057575482154,14.7502954407527
1479,2.0,1.7007057575482154,14.757006850148672
1480,2.0,1.7045817265404635,14.764758788133168
1481,2.0,1.7098448844352003,14.775285103922641
1482,2.0,1.7098448844352003,14.780999389636927
1483,2.0,1.7098448844352003,14.785166056303593
1484,2.0,1.7098448844352003,14.788883528422552
1485,2.0,1.7098448844352003,14.82114159293868
1486,2.0,1.713353656365025,14.82815913679833
1487,2.0,1.7176455018585872,14.836742827785455
1488,2.0,1.7176455018585872,14.869000892301585
1489,2.0,1.7176455018585872,14.873167558968252
1490,2.0,1.7176455018585872,14.879878968364224
1491,2.0,1.7176455018585872,14.90551999400525
1492,2.0,1.7176455018585872,14.934931758711132
1493,2.0,1.7176455018585872,14.938900012679387
1494,2.0,1.7176455018585872,14.943066679346053
1495,2.0,1.7176455018585872,14.948983839109367
1496,2.0,1.7176455018585872,14.962682469246353
1497,2.0,1.7176455018585872,14.968332186760477
1498,2.0,1.7176455018585872,14.974249346523791
1499,2.0,1.7176455018585872,14.984453428156444
1500,2.0,1.7176455018585872,14.990103145670568
1501,2.0,1.7215214708508353,14.997855083655065
1502,2.0,1.7215214708508353,15.002039184073475
1503,2.0,1.7215214708508353,15.006223284491885
1504,2.0,1.7258133163443974,15.01480697547901
1505,2.0,1.7258133163443974,15.018775229447265
1506,2.0,1.7258133163443974,15.024799325832806
1507,2.0,1.729322088274222,15.031816869692456
1508,2.0,1.733613933767784,15.040400560679581
1509,2.0,1.733613933767784,15.06040056067958
1510,2.0,1.733613933767784,15.064567227346247
1511,2.0,1.733613933767784,15.08211108699537
1512,2.0,1.733613933767784,15.125589347864935
1513,2.0,1.733613933767784,15.146865943609615
1514,2.0,1.733613933767784,15.150834197577868
1515,2.0,1.733613933767784,15.155000864244535
1516,2.0,1.7371227056976086,15.162018408104185
1517,2.0,1.7371227056976086,15.178967560646559
1518,2.0,1.7417098616609112,15.188141872573164
1519,2.0,1.7417098616609112,15.192110126541419
1520,2.0,1.7460017071544733,15.200693817528544
1521,2.0,1.7460017071544733,15.206610977291858
1522,2.0,1.7460017071544733,15.219944310625191
1523,2.0,1.7460017071544733,15.225098949800449
1524,2.0,1.7460017071544733,15.228816421919408
1525,2.0,1.7460017071544733,15.236169363095879
1526,2.0,1.7460017071544733,15.242086522859193
1527,2.0,1.7460017071544733,15.248003682622507
1528,2.0,1.7460017071544733,15.255356623798978
1529,2.0,1.7460017071544733,15.298834884668542
1530,2.0,1.7460017071544733,15.31701670285036
1531,2.0,1.7502935526480354,15.325600393837485
1532,2.0,1.7502935526480354,15.329784494255895
1533,2.0,1.7502935526480354,15.33549877997018
1534,2.0,1.754880708611338,15.344673091896786
1535,2.0,1.754880708611338,15.374084856602668
1536,2.0,1.754880708611338,15.38010895298821
1537,2.0,1.7594678645746407,15.389283264914814
1538,2.0,1.7594678645746407,15.410559860659495
1539,2.0,1.7594678645746407,15.424448749548384
1540,2.0,1.7629766365044652,15.431466293408032
1541,2.0,1.7629766365044652,15.435650393826442
1542,2.0,1.7629766365044652,15.4408050330017
1543,2.0,1.768239794399202,15.451331348791173
1544,2.0,1.768239794399202,15.480743113497056
1545,2.0,1.768239794399202,15.487454522893028
1546,2.0,1.772826950362505,15.496628834819633
1547,2.0,1.772826950362505,15.503981775996104
1548,2.0,1.772826950362505,15.536239840512234
1549,2.0,1.772826950362505,15.546443922144887
1550,2.0,1.772826950362505,15.552158207859172
1551,2.0,1.777118795856067,15.560741898846297
1552,2.0,1.777118795856067,15.566659058609611
1553,2.0,1.777118795856067,15.570843159028021
1554,2.0,1.777118795856067,15.576867255413562
1555,2.0,1.7823819537508039,15.587393571203036
1556,2.0,1.7823819537508039,15.592548210378293
1557,2.0,1.7823819537508039,15.599901151554764
1558,2.0,1.7823819537508039,15.61359978169175
1559,2.0,1.7823819537508039,15.620952722868221
1560,2.0,1.7823819537508039,15.626976819253763
1561,2.0,1.7823819537508039,15.632626536767887
1562,2.0,1.7823819537508039,15.63659479073614
1563,2.0,1.7823819537508039,15.65048367962503
1564,2.0,1.7823819537508039,15.656197965339315
1565,2.0,1.7823819537508039,15.677474561083995
1566,2.0,1.7869691097141067,15.6866488730106
1567,2.0,1.7869691097141067,15.691803512185858
1568,2.0,1.7869691097141067,15.70200759381851
1569,2.0,1.7869691097141067,15.709360534994982
1570,2.0,1.7869691097141067,15.713527201661648
1571,2.0,1.7869691097141067,15.719176919175773
1572,2.0,1.7904778816439313,15.726194463035423
1573,2.0,1.7904778816439313,15.732218559420964
1574,2.0,1.7904778816439313,15.746107448309854
1575,2.0,1.7904778816439313,15.752818857705826
1576,2.0,1.7904778816439313,15.756787111674079
1577,2.0,1.7904778816439313,15.760504583793038
1578,2.0,1.7904778816439313,15.766421743556352
1579,2.0,1.7904778816439313,15.770588410223018
1580,2.0,1.7939866535737559,15.777605954082667
1581,2.0,1.7939866535737559,15.809864018598795
1582,2.0,1.7939866535737559,15.842122083114923
1583,2.0,1.7939866535737559,15.848146179500464
1584,2.0,1.7939866535737559,15.854857588896436
1585,2.0,1.7985738095370585,15.864031900823042
1586,2.0,1.7985738095370585,15.875936662727803
1587,2.0,1.8028656550306206,15.884520353714928
1588,2.0,1.8028656550306206,15.8912317631109
1589,2.0,1.8028656550306206,15.896386402286158
1590,2.0,1.8074528109939232,15.905560714212763
1591,2.0,1.8074528109939232,15.909528968181018
1592,2.0,1.8074528109939232,15.913695634847684
1593,2.0,1.8113287799861713,15.92144757283218
1594,2.0,1.8113287799861713,15.92563167325059
1595,2.0,1.8152047489784193,15.933383611235087
1596,2.0,1.8152047489784193,15.939033328749211
1597,2.0,1.8152047489784193,15.952731958886197
1598,2.0,1.8152047489784193,15.958649118649511
1599,2.0,1.8152047489784193,15.96236659076847
1600,2.0,1.8152047489784193,15.969719531944941
1601,2.0,1.8190807179706674,15.977471469929437
1602,2.0,1.8190807179706674,15.997471469929437
1603,2.0,1.8190807179706674,16.004824411105908
1604,2.0,1.8190807179706674,16.01217735228238
1605,2.0,1.8190807179706674,16.01589482440134
1606,2.0,1.8190807179706674,16.038622097128613
1607,2.0,1.8229566869629155,16.04637403511311
1608,2.0,1.8229566869629155,16.052398131498652
1609,2.0,1.8229566869629155,16.05656479816532
1610,2.0,1.8229566869629155,16.06053305213357
1611,2.0,1.8268326559551635,16.068284990118066
1612,2.0,1.8314198119184661,16.077459302044673
1613,2.0,1.8314198119184661,16.091348190933562
1614,2.0,1.836682969813203,16.101874506723036
1615,2.0,1.836682969813203,16.145352767592602
1616,2.0,1.836682969813203,16.152064176988574
1617,2.0,1.836682969813203,16.156032430956827
1618,2.0,1.836682969813203,16.1627438403528
1619,2.0,1.840558938805451,16.170495778337298
1620,2.0,1.840558938805451,16.175650417512557
1621,2.0,1.840558938805451,16.183003358689028
1622,2.0,1.840558938805451,16.18697161265728
1623,2.0,1.840558938805451,16.190939866625534
1624,2.0,1.840558938805451,16.204273199958866
1625,2.0,1.840558938805451,16.224273199958866
1626,2.0,1.840558938805451,16.23019035972218
1627,2.0,1.840558938805451,16.234357026388846
1628,2.0,1.8440677107352756,16.241374570248496
1629,2.0,1.8440677107352756,16.266374570248495
1630,2.0,1.8440677107352756,16.29201559588952
1631,2.0,1.8440677107352756,16.309559455538643
1632,2.0,1.8440677107352756,16.332286728265917
1633,2.0,1.8475764826651002,16.339304272125567
1634,2.0,1.8475764826651002,16.35684813177469
1635,2.0,1.852163638628403,16.366022443701297
1636,2.0,1.852163638628403,16.370189110367964
1637,2.0,1.8556724105582276,16.377206654227614
1638,2.0,1.8556724105582276,16.38137332089428
1639,2.0,1.8602595665215302,16.390547632820887
1640,2.0,1.8602595665215302,16.408729451002706
1641,2.0,1.8602595665215302,16.41269770497096
1642,2.0,1.8602595665215302,16.418614864734273
1643,2.0,1.8602595665215302,16.430663057505356
1644,2.0,1.8602595665215302,16.436687153890897
1645,2.0,1.8602595665215302,16.440871254309307
1646,2.0,1.8602595665215302,16.44758266370528
1647,2.0,1.8602595665215302,16.459630856476362
1648,2.0,1.865522724416267,16.470157172265836
1649,2.0,1.865522724416267,16.490157172265835
1650,2.0,1.865522724416267,16.494341272684245
1651,2.0,1.865522724416267,16.525591272684245
1652,2.0,1.865522724416267,16.56906953355381
1653,2.0,1.865522724416267,16.5747838192681
1654,2.0,1.870785882311004,16.585310135057572
1655,2.0,1.875077727804566,16.593893826044695
1656,2.0,1.880340885699303,16.60442014183417
1657,2.0,1.880340885699303,16.61632490373893
1658,2.0,1.880340885699303,16.622349000124473
1659,2.0,1.880340885699303,16.635682333457805
1660,2.0,1.8849280416626057,16.64485664538441
1661,2.0,1.8888040106548538,16.65260858336891
1662,2.0,1.8926799796471019,16.660360521353404
1663,2.0,1.8961887515769265,16.667378065213054
1664,2.0,1.8961887515769265,16.673402161598595
1665,2.0,1.8961887515769265,16.678556800773855
1666,2.0,1.8961887515769265,16.685909741950326
1667,2.0,1.8961887515769265,16.724371280411866
1668,2.0,1.8961887515769265,16.728088752530827
1669,2.0,1.899697523506751,16.735106296390477
1670,2.0,1.899697523506751,16.738823768509437
1671,2.0,1.9042846794700536,16.747998080436044
1672,2.0,1.9042846794700536,16.75371236615033
1673,2.0,1.9081606484623017,16.761464304134826
1674,2.0,1.9081606484623017,16.765648404553236
1675,2.0,1.9081606484623017,16.77769659732432
1676,2.0,1.9124524939558638,16.786280288311442
1677,2.0,1.9124524939558638,16.790464388729852
1678,2.0,1.9124524939558638,16.806593420987916
1679,2.0,1.9170396499191664,16.815767732914523
1680,2.0,1.920548421848991,16.822785276774173
1681,2.0,1.920548421848991,16.829496686170145
1682,2.0,1.920548421848991,16.849496686170145
1683,2.0,1.920548421848991,16.861544878941228
1684,2.0,1.920548421848991,16.865711545607894
1685,2.0,1.920548421848991,16.87136126312202
1686,2.0,1.9258115797437279,16.881887578911492
1687,2.0,1.9258115797437279,16.887911675297033
1688,2.0,1.9258115797437279,16.895264616473504
1689,2.0,1.9258115797437279,16.933726154935044
1690,2.0,1.9310747376384647,16.944252470724518
1691,2.0,1.9310747376384647,16.958141359613407
1692,2.0,1.9310747376384647,16.996602898074947
1693,2.0,1.9310747376384647,17.000769564741613
1694,2.0,1.9310747376384647,17.004487036860574
1695,2.0,1.9310747376384647,17.008204508979535
1696,2.0,1.9310747376384647,17.020252701750618
1697,2.0,1.9363378955332016,17.03077901754009
1698,2.0,1.9685959600493308,17.09529514657235
1699,2.0,1.9685959600493308,17.101212306335665
1700,2.0,1.9685959600493308,17.10537897300233
1701,2.0,1.9685959600493308,17.11926786189122
1702,2.0,1.9685959600493308,17.15051786189122
1703,2.0,1.9685959600493308,17.15470196230963
1704,2.0,1.9685959600493308,17.158670216277883
1705,2.0,1.9685959600493308,17.162387688396844
1706,2.0,1.9685959600493308,17.17851672065491
1707,2.0,1.9685959600493308,17.18586966183138
1708,2.0,1.9685959600493308,17.191024301006635
1709,2.0,1.9685959600493308,17.19499255497489
1710,2.0,1.9685959600493308,17.20170396437086
1711,2.0,1.9685959600493308,17.20905690554733
1712,2.0,1.9685959600493308,17.234697931188357
1713,2.0,1.9685959600493308,17.240347648702482
1714,2.0,1.9731831160126334,17.24952196062909
1715,2.0,1.9731831160126334,17.28077196062909
1716,2.0,1.9731831160126334,17.294660849517978
1717,2.0,1.9731831160126334,17.314660849517978
1718,2.0,1.9731831160126334,17.318844949936388
1719,2.0,1.9731831160126334,17.323999589111644
1720,2.0,1.9731831160126334,17.343999589111643
1721,2.0,1.9770590850048815,17.35175152709614
1722,2.0,1.9770590850048815,17.355719781064394
1723,2.0,1.981646240968184,17.364894092991
1724,2.0,1.9862333969314867,17.374068404917608
1725,2.0,1.9862333969314867,17.384272486550262
1726,2.0,1.9862333969314867,17.38998677226455
1727,2.0,1.9862333969314867,17.422244836780678
1728,2.0,1.9897421688613113,17.429262380640328
1729,2.0,1.9897421688613113,17.433429047306994
1730,2.0,1.994329324824614,17.4426033592336
1731,2.0,1.994329324824614,17.4626033592336
1732,2.0,1.994329324824614,17.466770025900267
1733,2.0,1.994329324824614,17.48289905815833
1734,2.0,1.994329324824614,17.486616530277292
1735,2.0,1.994329324824614,17.53009479114686
1736,2.0,1.994329324824614,17.536011950910172
1737,2.0,1.998205293816862,17.543763888894667
1738,2.0,1.998205293816862,17.55989292115273
1739,2.0,2.002497139310424,17.568476612139854
1740,2.0,2.002497139310424,17.581809945473186
1741,2.0,2.002497139310424,17.601809945473185
1742,2.0,2.002497139310424,17.61201402710584
1743,2.0,2.002497139310424,17.6157314992248
1744,2.0,2.002497139310424,17.625935580857455
1745,2.0,2.002497139310424,17.639268914190787
1746,2.0,2.002497139310424,17.65260224752412
1747,2.0,2.002497139310424,17.6646504402952
1748,2.0,2.002497139310424,17.668618694263454
1749,2.0,2.002497139310424,17.680523456168217
1750,2.0,2.002497139310424,17.69242821807298
1751,2.0,2.002497139310424,17.704476410844062
1752,2.0,2.002497139310424,17.708444664812315
1753,2.0,2.002497139310424,17.729721260556996
1754,2.0,2.002497139310424,17.733438732675957
1755,2.0,2.002497139310424,17.764688732675957
1756,2.0,2.002497139310424,17.78081776493402
1757,2.0,2.002497139310424,17.794516395071007
1758,2.0,2.002497139310424,17.800230680785294
1759,2.0,2.002497139310424,17.804198934753547
1760,2.0,2.002497139310424,17.81091034414952
1761,2.0,2.002497139310424,17.81509444456793
1762,2.0,2.002497139310424,17.821011604331243
1763,2.0,2.0070842952737267,17.83018591625785
1764,2.0,2.0113761407672888,17.838769607244974
1765,2.0,2.0113761407672888,17.84392424642023
1766,2.0,2.0113761407672888,17.849638532134517
1767,2.0,2.0113761407672888,17.855662628520058
1768,2.0,2.0113761407672888,17.8616867249056
1769,2.0,2.0113761407672888,17.87986854308742
1770,2.0,2.015252109759537,17.887620481071913
1771,2.0,2.015252109759537,17.893644577457454
1772,2.0,2.015252109759537,17.89929429497158
1773,2.0,2.015252109759537,17.90664723614805
1774,2.0,2.019128078751785,17.914399174132548
1775,2.0,2.023004047744033,17.922151112117042
1776,2.0,2.023004047744033,17.935484445450374
1777,2.0,2.027295893237595,17.944068136437497
1778,2.0,2.027295893237595,17.947785608556458
1779,2.0,2.027295893237595,17.95969037046122
1780,2.0,2.027295893237595,17.965340087975346
1781,2.0,2.031587738731157,17.97392377896247
1782,2.0,2.031587738731157,17.979078418137725
1783,2.0,2.031587738731157,17.98324508480439
1784,2.0,2.0354637077234052,17.99099702278889
1785,2.0,2.0354637077234052,18.001201104421543
1786,2.0,2.0354637077234052,18.03345916893767
1787,2.0,2.0354637077234052,18.037176641056632
1788,2.0,2.0354637077234052,18.062817666697658
1789,2.0,2.0354637077234052,18.076516296834644
1790,2.0,2.0354637077234052,18.082540393220185
1791,2.0,2.0393396767156533,18.09029233120468
1792,2.0,2.0432156457079014,18.098044269189174
1793,2.0,2.0475074912014635,18.106627960176297
1794,2.0,2.0475074912014635,18.112342245890584
1795,2.0,2.0527706490962006,18.122868561680058
1796,2.0,2.0527706490962006,18.127035228346724
1797,2.0,2.0527706490962006,18.13268494586085
1798,2.0,2.0566466180884486,18.140436883845346
1799,2.0,2.0566466180884486,18.144603550512013
1800,2.0,2.0566466180884486,18.158302180649
1801,2.0,2.0566466180884486,18.172000810785985
1802,2.0,2.060155390018273,18.179018354645635
1803,2.0,2.060155390018273,18.190923116550398
1804,2.0,2.0644472355118353,18.19950680753752
1805,2.0,2.0644472355118353,18.20369090795593
1806,2.0,2.0644472355118353,18.217024241289263
1807,2.0,2.069034391475138,18.22619855321587
1808,2.0,2.069034391475138,18.230166807184123
1809,2.0,2.069034391475138,18.24386543732111
1810,2.0,2.0733262369687,18.252449128308232
1811,2.0,2.0733262369687,18.27744912830823
1812,2.0,2.0733262369687,18.30869912830823
1813,2.0,2.0733262369687,18.314348845822355
1814,2.0,2.077618082462262,18.32293253680948
1815,2.0,2.077618082462262,18.333136618442133
1816,2.0,2.0822052384255647,18.34231093036874
1817,2.0,2.0822052384255647,18.346279184336993
1818,2.0,2.0822052384255647,18.352196344100307
1819,2.0,2.0822052384255647,18.36914549664268
1820,2.0,2.0822052384255647,18.37332959706109
1821,2.0,2.0822052384255647,18.380041006457063
1822,2.0,2.0822052384255647,18.392089199228145
1823,2.0,2.0822052384255647,18.405978088117035
1824,2.0,2.0822052384255647,18.409946342085288
1825,2.0,2.0822052384255647,18.41391459605354
1826,2.0,2.0822052384255647,18.419564313567665
1827,2.0,2.0822052384255647,18.425278599281953
1828,2.0,2.0822052384255647,18.431302695667494
1829,2.0,2.0874683963203013,18.441829011456967
1830,2.0,2.0874683963203013,18.44747872897109
1831,2.0,2.092055552283604,18.4566530408977
1832,2.0,2.092055552283604,18.46037051301666
1833,2.0,2.092055552283604,18.467081922412632
1834,2.0,2.0966427082469066,18.47625623433924
1835,2.0,2.0966427082469066,18.481970520053526
1836,2.0,2.0966427082469066,18.513220520053526
1837,2.0,2.101229864210209,18.522394831980133
1838,2.0,2.101229864210209,18.553644831980133
1839,2.0,2.105817020173512,18.56281914390674
1840,2.0,2.105817020173512,18.568533429621027
1841,2.0,2.105817020173512,18.57250168358928
1842,2.0,2.1093257921033364,18.57951922744893
1843,2.0,2.1093257921033364,18.586230636844903
1844,2.0,2.1093257921033364,18.59039730351157
1845,2.0,2.1093257921033364,18.61039730351157
1846,2.0,2.1136176375968985,18.618980994498692
1847,2.0,2.1179094830904606,18.627564685485815
1848,2.0,2.1179094830904606,18.634917626662286
1849,2.0,2.1179094830904606,18.64162903605826
1850,2.0,2.121418255020285,18.64864657991791
1851,2.0,2.121418255020285,18.668646579917908
1852,2.0,2.121418255020285,18.688646579917908
1853,2.0,2.121418255020285,18.708646579917907
1854,2.0,2.1257101005138472,18.71723027090503
1855,2.0,2.1257101005138472,18.722879988419155
1856,2.0,2.1257101005138472,18.73308407005181
1857,2.0,2.13029725647715,18.742258381978417
1858,2.0,2.13029725647715,18.75416314388318
1859,2.0,2.13029725647715,18.77543973962786
1860,2.0,2.134589101970712,18.784023430614983
1861,2.0,2.134589101970712,18.801567290264106
1862,2.0,2.134589101970712,18.815456179152996
1863,2.0,2.134589101970712,18.819640279571406
1864,2.0,2.134589101970712,18.82360853353966
1865,2.0,2.138880947464274,18.832192224526782
1866,2.0,2.138880947464274,18.838903633922754
1867,2.0,2.142756916456522,18.84665557190725
1868,2.0,2.1462656883863467,18.8536731157669
1869,2.0,2.1462656883863467,18.87494971151158
1870,2.0,2.1462656883863467,18.888648341648565
1871,2.0,2.1462656883863467,18.892832442066975
1872,2.0,2.1462656883863467,18.90303652369963
1873,2.0,2.1462656883863467,18.935294588215758
1874,2.0,2.1462656883863467,18.939478688634168
1875,2.0,2.1462656883863467,18.943645355300834
1876,2.0,2.1462656883863467,18.947362827419795
1877,2.0,2.1462656883863467,18.979620891935923
1878,2.0,2.1462656883863467,18.98533517765021
1879,2.0,2.1497744603161713,18.99235272150986
1880,2.0,2.1497744603161713,18.998002439023985
1881,2.0,2.153283232245996,19.005019982883635
1882,2.0,2.153283232245996,19.01093714264695
1883,2.0,2.153283232245996,19.01829008382342
1884,2.0,2.153283232245996,19.022456750490086
1885,2.0,2.1578703882092984,19.031631062416693
1886,2.0,2.1621622337028605,19.040214753403816
1887,2.0,2.1664540791964226,19.04879844439094
1888,2.0,2.1664540791964226,19.06268733327983
1889,2.0,2.1664540791964226,19.066853999946495
1890,2.0,2.1664540791964226,19.072878096332037
1891,2.0,2.1664540791964226,19.080231037508508
1892,2.0,2.169962851126247,19.087248581368158
1893,2.0,2.169962851126247,19.112248581368156
1894,2.0,2.169962851126247,19.126137470257046
1895,2.0,2.1734716230560718,19.133155014116696
1896,2.0,2.1734716230560718,19.139179110502237
1897,2.0,2.1734716230560718,19.14520320688778
1898,2.0,2.1734716230560718,19.15191461628375
1899,2.0,2.177763468549634,19.160498307270874
1900,2.0,2.181639437541882,19.168250245255372
1901,2.0,2.181639437541882,19.175603186431843
1902,2.0,2.181639437541882,19.187651379202926
1903,2.0,2.185931283035444,19.19623507019005
1904,2.0,2.185931283035444,19.19995254230901
1905,2.0,2.185931283035444,19.205107181484266
1906,2.0,2.185931283035444,19.218996070373155
1907,2.0,2.1894400549652686,19.226013614232805
1908,2.0,2.192948826895093,19.233031158092455
1909,2.0,2.197535982858396,19.242205470019062
1910,2.0,2.197535982858396,19.24637213668573
1911,2.0,2.2021231388216984,19.255546448612336
1912,2.0,2.2021231388216984,19.261260734326623
1913,2.0,2.2021231388216984,19.283988007053896
1914,2.0,2.2021231388216984,19.305264602798577
1915,2.0,2.2021231388216984,19.309431269465243
1916,2.0,2.2021231388216984,19.31359793613191
1917,2.0,2.2021231388216984,19.320309345527882
1918,2.0,2.2021231388216984,19.324026817646843
1919,2.0,2.2021231388216984,19.355276817646843
1920,2.0,2.205631910751523,19.362294361506493
1921,2.0,2.205631910751523,19.367449000681752
1922,2.0,2.205631910751523,19.398699000681752
1923,2.0,2.205631910751523,19.405410410077724
1924,2.0,2.205631910751523,19.417315171982487
1925,2.0,2.205631910751523,19.421499272400897
1926,2.0,2.205631910751523,19.459960810862437
1927,2.0,2.205631910751523,19.463678282981398
1928,2.0,2.209507879743771,19.471430220965892
1929,2.0,2.209507879743771,19.50368828548202
1930,2.0,2.2130166516735956,19.51070582934167
1931,2.0,2.2173084971671577,19.519289520328794
1932,2.0,2.2173084971671577,19.523257774297047
1933,2.0,2.2208172690969823,19.530275318156697
1934,2.0,2.2208172690969823,19.537628259333168
1935,2.0,2.2208172690969823,19.54967645210425
1936,2.0,2.2208172690969823,19.561724644875333
1937,2.0,2.225404425060285,19.57089895680194
1938,2.0,2.225404425060285,19.576548674316065
1939,2.0,2.2299915810235875,19.585722986242672
1940,2.0,2.2299915810235875,19.592434395638644
1941,2.0,2.2299915810235875,19.596151867757605
1942,2.0,2.2299915810235875,19.60012012172586
1943,2.0,2.2299915810235875,19.605769839239983
1944,2.0,2.2299915810235875,19.611793935625524
1945,2.0,2.23457873698689,19.62096824755213
1946,2.0,2.23457873698689,19.643695520279405
1947,2.0,2.23457873698689,19.64961268004272
1948,2.0,2.23457873698689,19.65379678046113
1949,2.0,2.23457873698689,19.659446497975253
1950,2.0,2.23457873698689,19.672779831308585
1951,2.0,2.23457873698689,19.67842954882271
1952,2.0,2.23457873698689,19.694558581080774
1953,2.0,2.23457873698689,19.701269990476746
1954,2.0,2.23457873698689,19.706984276191033
1955,2.0,2.23457873698689,19.710701748309994
1956,2.0,2.23457873698689,19.718054689486465
1957,2.0,2.23457873698689,19.722022943454718
1958,2.0,2.23457873698689,19.72574041557368
1959,2.0,2.23457873698689,19.731390133087803
1960,2.0,2.23457873698689,19.73654477226306
1961,2.0,2.23457873698689,19.74026224438202
1962,2.0,2.23457873698689,19.77151224438202
1963,2.0,2.2388705824804522,19.780095935369143
1964,2.0,2.2388705824804522,19.78426260203581
1965,2.0,2.2388705824804522,19.806989874763083
1966,2.0,2.2388705824804522,19.81270416047737
1967,2.0,2.242379354410277,19.81972170433702
1968,2.0,2.242379354410277,19.833055037670352
1969,2.0,2.242379354410277,19.836772509789313
1970,2.0,2.2458881263401014,19.843790053648963
1971,2.0,2.2458881263401014,19.865066649393643
1972,2.0,2.2458881263401014,19.870716366907768
1973,2.0,2.2458881263401014,19.87443383902673
1974,2.0,2.2458881263401014,19.89443383902673
1975,2.0,2.2458881263401014,19.9017867802032
1976,2.0,2.250475282303404,19.910961092129806
1977,2.0,2.282733346819533,19.975477221162066
1978,2.0,2.286609315811781,19.98322915914656
1979,2.0,2.286609315811781,20.00322915914656
1980,2.0,2.286609315811781,20.00694663126552
1981,2.0,2.286609315811781,20.013658040661493
1982,2.0,2.291872473706518,20.024184356450967
1983,2.0,2.291872473706518,20.02983407396509
1984,2.0,2.291872473706518,20.035858170350632
1985,2.0,2.291872473706518,20.041507887864757
1986,2.0,2.297135631601255,20.05203420365423
1987,2.0,2.301427477094817,20.060617894641354
1988,2.0,2.301427477094817,20.064586148609607
1989,2.0,2.301427477094817,20.070610244995148
1990,2.0,2.301427477094817,20.07432771711411
1991,2.0,2.305719322588379,20.082911408101232
1992,2.0,2.3103064785516816,20.09208572002784
1993,2.0,2.3103064785516816,20.096252386694506
1994,2.0,2.314893634514984,20.105426698621113
1995,2.0,2.314893634514984,20.109144170740073
1996,2.0,2.314893634514984,20.1414022352562
1997,2.0,2.314893634514984,20.145568901922868
1998,2.0,2.314893634514984,20.155772983555522
1999,2.0,2.314893634514984,20.18434441212695
2000,2.0,2.314893634514984,20.191055821522923
2001,2.0,2.314893634514984,20.209237639704742
2002,2.0,2.3187696035072323,20.21698957768924
2003,2.0,2.3187696035072323,20.222639295203365
2004,2.0,2.3187696035072323,20.23958844774574
2005,2.0,2.3187696035072323,20.24694138892221
2006,2.0,2.3187696035072323,20.26027472225554
2007,2.0,2.3187696035072323,20.267627663432012
2008,2.0,2.3187696035072323,20.273651759817554
2009,2.0,2.323356759470535,20.28282607174416
2010,2.0,2.323356759470535,20.298955104002225
2011,2.0,2.327232728462783,20.30670704198672
2012,2.0,2.331108697455031,20.314458979971214
2013,2.0,2.335400542948593,20.323042670958337
2014,2.0,2.335400542948593,20.3349474328631
2015,2.0,2.335400542948593,20.34230037403957
2016,2.0,2.335400542948593,20.349011783435543
2017,2.0,2.335400542948593,20.353195883853953
2018,2.0,2.335400542948593,20.359113043617267
2019,2.0,2.335400542948593,20.362830515736228
2020,2.0,2.335400542948593,20.394080515736228
2021,2.0,2.335400542948593,20.39804876970448
2022,2.0,2.339692388442155,20.406632460691604
2023,2.0,2.339692388442155,20.43227348633263
2024,2.0,2.339692388442155,20.438984895728602
2025,2.0,2.339692388442155,20.461712168455875
2026,2.0,2.339692388442155,20.46762932821919
2027,2.0,2.3439842339357173,20.476213019206313
2028,2.0,2.3439842339357173,20.497489614950993
2029,2.0,2.3439842339357173,20.504842556127464
2030,2.0,2.3439842339357173,20.51504663776012
2031,2.0,2.3439842339357173,20.528745267897104
2032,2.0,2.3478602029279654,20.536497205881602
2033,2.0,2.352447358891268,20.54567151780821
2034,2.0,2.352447358891268,20.57692151780821
2035,2.0,2.352447358891268,20.58427445898468
2036,2.0,2.352447358891268,20.597607792318012
2037,2.0,2.356323327883516,20.60535973030251
2038,2.0,2.356323327883516,20.615563811935164
2039,2.0,2.356323327883516,20.622275221331137
2040,2.0,2.356323327883516,20.653525221331137
2041,2.0,2.360199296875764,20.66127715931563
2042,2.0,2.3647864528390667,20.670451471242238
2043,2.0,2.3647864528390667,20.67716288063821
2044,2.0,2.3647864528390667,20.682812598152335
2045,2.0,2.3647864528390667,20.707812598152334
2046,2.0,2.3647864528390667,20.71296723732759
2047,2.0,2.3647864528390667,20.717133903994256
2048,2.0,2.3682952247688913,20.724151447853906
2049,2.0,2.3682952247688913,20.762612986315446
2050,2.0,2.3682952247688913,20.793862986315446
2051,2.0,2.3682952247688913,20.799017625490706
2052,2.0,2.3682952247688913,20.803184292157372
2053,2.0,2.3682952247688913,20.816517625490704
2054,2.0,2.372882380732194,20.82569193741731
2055,2.0,2.372882380732194,20.832403346813283
2056,2.0,2.372882380732194,20.850585164995103
2057,2.0,2.3781455386269306,20.861111480784576
2058,2.0,2.382732694590233,20.870285792711183
2059,2.0,2.382732694590233,20.876997202107155
2060,2.0,2.382732694590233,20.883708611503128
2061,2.0,2.387319850553536,20.892882923429735
2062,2.0,2.387319850553536,20.898907019815276
2063,2.0,2.387319850553536,20.918907019815276
2064,2.0,2.387319850553536,20.922624491934236
2065,2.0,2.387319850553536,20.928338777648523
2066,2.0,2.387319850553536,20.933988495162648
2067,2.0,2.3925830084482724,20.94451481095212
2068,2.0,2.3925830084482724,20.948232283071082
2069,2.0,2.3925830084482724,20.986693821532622
2070,2.0,2.397846166343009,20.997220137322095
2071,2.0,2.397846166343009,21.000937609441056
2072,2.0,2.397846166343009,21.005121709859466
2073,2.0,2.397846166343009,21.037379774375594
2074,2.0,2.397846166343009,21.04758385600825
2075,2.0,2.397846166343009,21.06091718934158
2076,2.0,2.397846166343009,21.0790990075234
2077,2.0,2.397846166343009,21.083265674190066
2078,2.0,2.397846166343009,21.087432340856733
2079,2.0,2.397846166343009,21.0915990075234
2080,2.0,2.397846166343009,21.09762310390894
2081,2.0,2.4013549382728336,21.10464064776859
2082,2.0,2.4336130027889626,21.16915677680085
2083,2.0,2.4336130027889626,21.173125030769103
2084,2.0,2.4336130027889626,21.177093284737357
2085,2.0,2.4336130027889626,21.18106153870561
2086,2.0,2.4336130027889626,21.185228205372276
2087,2.0,2.4336130027889626,21.198561538705608
2088,2.0,2.4336130027889626,21.20227901082457
2089,2.0,2.4336130027889626,21.207433649999828
2090,2.0,2.4336130027889626,21.2301609227271
2091,2.0,2.4379048482825247,21.238744613714225
2092,2.0,2.4379048482825247,21.245456023110197
2093,2.0,2.4379048482825247,21.249640123528607
2094,2.0,2.441780817274773,21.2573920615131
2095,2.0,2.445656786267021,21.265143999497596
2096,2.0,2.4502439422303235,21.274318311424203
2097,2.0,2.453752714160148,21.281335855283853
2098,2.0,2.453752714160148,21.28550252195052
2099,2.0,2.457628683152396,21.293254459935014
2100,2.0,2.457628683152396,21.299965869330986
2101,2.0,2.457628683152396,21.304149969749396
2102,2.0,2.457628683152396,21.317483303082728
2103,2.0,2.4611374550822207,21.324500846942378
2104,2.0,2.4611374550822207,21.328684947360788
2105,2.0,2.4611374550822207,21.33603788853726
2106,2.0,2.4611374550822207,21.352166920795323
2107,2.0,2.4650134240744688,21.35991885877982
2108,2.0,2.4650134240744688,21.365568576293946
2109,2.0,2.4650134240744688,21.371282862008233
2110,2.0,2.469305269568031,21.379866552995356
2111,2.0,2.469305269568031,21.39741041264448
2112,2.0,2.469305269568031,21.40343450903002
2113,2.0,2.469305269568031,21.413638590662675
2114,2.0,2.469305269568031,21.41879322983793
2115,2.0,2.474568427462768,21.429319545627404
2116,2.0,2.474568427462768,21.433287799595657
2117,2.0,2.474568427462768,21.451469617777477
2118,2.0,2.474568427462768,21.456624256952736
2119,2.0,2.474568427462768,21.47357340949511
2120,2.0,2.4780771993925925,21.48059095335476
2121,2.0,2.4780771993925925,21.485745592530016
2122,2.0,2.4780771993925925,21.489463064648977
2123,2.0,2.4780771993925925,21.50136782655374
2124,2.0,2.4780771993925925,21.50807923594971
2125,2.0,2.4780771993925925,21.514790645345684
2126,2.0,2.4780771993925925,21.51895731201235
2127,2.0,2.4780771993925925,21.548369076718235
2128,2.0,2.4780771993925925,21.552086548837195
2129,2.0,2.4780771993925925,21.55625321550386
2130,2.0,2.4780771993925925,21.560221469472115
2131,2.0,2.4780771993925925,21.57042555110477
2132,2.0,2.4780771993925925,21.57644964749031
2133,2.0,2.4780771993925925,21.582473743875852
2134,2.0,2.4780771993925925,21.603750339620532
2135,2.0,2.4780771993925925,21.607718593588785
2136,2.0,2.482664355355895,21.616892905515392
2137,2.0,2.4872515113191977,21.626067217442
2138,2.0,2.4872515113191977,21.638115410213082
2139,2.0,2.4872515113191977,21.659392005957763
2140,2.0,2.4872515113191977,21.69165007047389
2141,2.0,2.4872515113191977,21.71165007047389
2142,2.0,2.4872515113191977,21.7158341708923
2143,2.0,2.4872515113191977,21.72098881006756
2144,2.0,2.4872515113191977,21.72517291048597
2145,2.0,2.4872515113191977,21.74644950623065
2146,2.0,2.492514669213935,21.756975822020124
2147,2.0,2.492514669213935,21.763687231416096
2148,2.0,2.492514669213935,21.771040172592567
2149,2.0,2.492514669213935,21.77500842656082
2150,2.0,2.492514669213935,21.780722712275107
2151,2.0,2.4960234411437594,21.787740256134757
2152,2.0,2.4960234411437594,21.813381281775783
2153,2.0,2.4960234411437594,21.84195271034721
2154,2.0,2.4960234411437594,21.849305651523682
2155,2.0,2.4960234411437594,21.861353844294765
2156,2.0,2.4960234411437594,21.867377940680306
2157,2.0,2.4960234411437594,21.871544607346973
2158,2.0,2.4960234411437594,21.887673639605037
2159,3.0,2.4960234411437594,21.89359079936835
2160,3.0,2.4998994101360075,21.90134273735285
2161,3.0,2.4998994101360075,21.917471769610913
2162,3.0,2.4998994101360075,21.921189241729873
2163,3.0,2.5037753791282555,21.92894117971437
2164,3.0,2.5037753791282555,21.942639809851357
2165,3.0,2.5037753791282555,21.95284389148401
2166,3.0,2.5037753791282555,21.9667327803729
2167,3.0,2.5037753791282555,21.980431410509887
2168,3.0,2.5080672246218176,21.98901510149701
2169,3.0,2.5133303825165543,21.999541417286483
2170,3.0,2.5176222280101164,22.008125108273607
2171,3.0,2.5176222280101164,22.011842580392567
2172,3.0,2.5176222280101164,22.016009247059234
2173,3.0,2.5176222280101164,22.019977501027487
2174,3.0,2.5176222280101164,22.02668891042346
2175,3.0,2.5176222280101164,22.030855577090126
2176,3.0,2.5176222280101164,22.035039677508536
2177,3.0,2.5176222280101164,22.03900793147679
2178,3.0,2.5176222280101164,22.05718974965861
2179,3.0,2.5176222280101164,22.063106909421922
2180,3.0,2.5176222280101164,22.07699579831081
2181,3.0,2.5219140735036785,22.085579489297935
2182,3.0,2.5219140735036785,22.092290898693907
2183,3.0,2.5219140735036785,22.10249498032656
2184,3.0,2.5219140735036785,22.1409565187881
2185,3.0,2.5219140735036785,22.151160600420756
2186,3.0,2.5219140735036785,22.15707776018407
2187,3.0,2.5219140735036785,22.168982522088832
2188,3.0,2.5219140735036785,22.175693931484805
2189,3.0,2.5219140735036785,22.182405340880777
2190,3.0,2.5262059189972406,22.1909890318679
2191,3.0,2.5262059189972406,22.204322365201232
2192,3.0,2.5262059189972406,22.21003665091552
2193,3.0,2.5300818879894886,22.217788588900014
2194,3.0,2.5300818879894886,22.223812685285555
2195,3.0,2.5300818879894886,22.22797935195222
2196,3.0,2.5300818879894886,22.234003448337763
2197,3.0,2.5300818879894886,22.237720920456724
2198,3.0,2.5339578569817367,22.245472858441218
2199,3.0,2.5339578569817367,22.25282579961769
2200,3.0,2.5339578569817367,22.256794053585942
2201,3.0,2.5339578569817367,22.2619486927612
2202,3.0,2.5339578569817367,22.26710333193646
2203,3.0,2.5339578569817367,22.27225797111172
2204,3.0,2.5385450129450393,22.281432283038328
2205,3.0,2.5385450129450393,22.287146568752615
2206,3.0,2.5385450129450393,22.29306372851593
2207,3.0,2.5385450129450393,22.2997751379119
2208,3.0,2.5385450129450393,22.313108471245233
2209,3.0,2.5385450129450393,22.316825943364194
2210,3.0,2.5385450129450393,22.32254022907848
2211,3.0,2.5424209819372874,22.33029216706298
2212,3.0,2.545929753867112,22.33730971092263
2213,3.0,2.545929753867112,22.362309710922627
2214,3.0,2.545929753867112,22.37251379255528
2215,3.0,2.545929753867112,22.39251379255528
2216,3.0,2.545929753867112,22.410057652204404
2217,3.0,2.545929753867112,22.413775124323365
2218,3.0,2.545929753867112,22.445025124323365
2219,3.0,2.5505169098304146,22.454199436249972
2220,3.0,2.5505169098304146,22.460116596013286
2221,3.0,2.5505169098304146,22.47624562827135
2222,3.0,2.5505169098304146,22.481959913985637
2223,3.0,2.5505169098304146,22.486144014404047
2224,3.0,2.5505169098304146,22.49179373191817
2225,3.0,2.555780067725151,22.502320047707645
2226,3.0,2.5600719132187133,22.51090373869477
2227,3.0,2.563580685148538,22.51792128255442
2228,3.0,2.563580685148538,22.52210538297283
2229,3.0,2.563580685148538,22.52607363694108
2230,3.0,2.563580685148538,22.532785046337054
2231,3.0,2.563580685148538,22.546118379670386
2232,3.0,2.563580685148538,22.55802314157515
2233,3.0,2.563580685148538,22.568227223207803
2234,3.0,2.5678725306421,22.576810914194926
2235,3.0,2.5678725306421,22.58077916816318
2236,3.0,2.5678725306421,22.584747422131432
2237,3.0,2.5678725306421,22.589902061306688
2238,3.0,2.5678725306421,22.609902061306688
2239,3.0,2.5678725306421,22.62323539464002
2240,3.0,2.571748499634348,22.630987332624514
2241,3.0,2.571748499634348,22.634704804743475
2242,3.0,2.571748499634348,22.64062196450679
2243,3.0,2.604006564150477,22.70513809353905
2244,3.0,2.6085937201137797,22.714312405465655
2245,3.0,2.6085937201137797,22.732494223647475
2246,3.0,2.6085937201137797,22.739205633043447
2247,3.0,2.6124696891060277,22.74695757102794
2248,3.0,2.6124696891060277,22.752981667413483
2249,3.0,2.6124696891060277,22.756699139532444
2250,3.0,2.6124696891060277,22.762723235917985
2251,3.0,2.6124696891060277,22.769434645313957
2252,3.0,2.6124696891060277,22.77340289928221
2253,3.0,2.6159784610358523,22.78042044314186
2254,3.0,2.6159784610358523,22.78777338431833
2255,3.0,2.6159784610358523,22.791490856437292
2256,3.0,2.619487232965677,22.798508400296942
2257,3.0,2.619487232965677,22.804425560060256
2258,3.0,2.619487232965677,22.809580199235512
2259,3.0,2.619487232965677,22.816291608631484
2260,3.0,2.619487232965677,22.822315705017026
2261,3.0,2.623779078459239,22.83089939600415
2262,3.0,2.628070923952801,22.839483086991272
2263,3.0,2.628070923952801,22.862210359718546
2264,3.0,2.628070923952801,22.868921769114518
2265,3.0,2.628070923952801,22.873088435781185
2266,3.0,2.628070923952801,22.877056689749438
2267,3.0,2.628070923952801,22.8807741618684
2268,3.0,2.628070923952801,22.886691321631712
2269,3.0,2.628070923952801,22.89085798829838
2270,3.0,2.6326580799161037,22.900032300224986
2271,3.0,2.6326580799161037,22.90568201773911
2272,3.0,2.6361668518459282,22.91269956159876
2273,3.0,2.6400428208381763,22.92045149958326
2274,3.0,2.6400428208381763,22.92780444075973
2275,3.0,2.645305978732913,22.938330756549203
2276,3.0,2.645305978732913,22.942048228668163
2277,3.0,2.645305978732913,22.94621489533483
2278,3.0,2.645305978732913,22.95954822866816
2279,3.0,2.645305978732913,22.971596421439244
2280,3.0,2.645305978732913,22.978307830835217
2281,3.0,2.645305978732913,22.98501924023119
2282,3.0,2.645305978732913,22.990733525945476
2283,3.0,2.645305978732913,22.99744493534145
2284,3.0,2.645305978732913,23.007649016974103
2285,3.0,2.645305978732913,23.023778049232167
2286,3.0,2.645305978732913,23.031130990408638
2287,3.0,2.6505691366276496,23.04165730619811
2288,3.0,2.6505691366276496,23.0473715919124
2289,3.0,2.6505691366276496,23.053288751675712
2290,3.0,2.6505691366276496,23.070237904218086
2291,3.0,2.6505691366276496,23.08044198585074
2292,3.0,2.6505691366276496,23.086156271565027
2293,3.0,2.6505691366276496,23.090340371983437
2294,3.0,2.6544451056198977,23.09809230996793
2295,3.0,2.6544451056198977,23.104009469731245
2296,3.0,2.6590322615832003,23.113183781657852
2297,3.0,2.6590322615832003,23.11735044832452
2298,3.0,2.6590322615832003,23.121517114991185
2299,3.0,2.6590322615832003,23.127541211376727
2300,3.0,2.6590322615832003,23.13150946534498
2301,3.0,2.6590322615832003,23.135676132011646
2302,3.0,2.664295419477937,23.14620244780112
2303,3.0,2.664295419477937,23.152119607564433
2304,3.0,2.664295419477937,23.155837079683394
2305,3.0,2.664295419477937,23.161754239446708
2306,3.0,2.664295419477937,23.16777833583225
2307,3.0,2.664295419477937,23.172932975007505
2308,3.0,2.664295419477937,23.176650447126466
2309,3.0,2.664295419477937,23.180367919245427
2310,3.0,2.664295419477937,23.18628507900874
2311,3.0,2.664295419477937,23.198189840913503
2312,3.0,2.664295419477937,23.205542782089974
2313,3.0,2.668587264971499,23.214126473077098
2314,3.0,2.672463233963747,23.221878411061596
2315,3.0,2.672463233963747,23.243155006806276
2316,3.0,2.672463233963747,23.2606988664554
2317,3.0,2.672463233963747,23.266348583969524
2318,3.0,2.672463233963747,23.278396776740607
2319,3.0,2.6770503899270497,23.287571088667214
2320,3.0,2.6809263589192978,23.295323026651708
2321,3.0,2.6809263589192978,23.30203443604768
2322,3.0,2.6809263589192978,23.307748721761968
2323,3.0,2.6809263589192978,23.317952803394622
2324,3.0,2.6809263589192978,23.330000996165705
2325,3.0,2.6809263589192978,23.333969250133958
2326,3.0,2.6809263589192978,23.3399933465195
2327,3.0,2.68521820441286,23.348577037506622
2328,3.0,2.68521820441286,23.353731676681882
2329,3.0,2.68521820441286,23.37873167668188
2330,3.0,2.68521820441286,23.384381394196005
2331,3.0,2.68521820441286,23.38854806086267
2332,3.0,2.68521820441286,23.394572157248213
2333,3.0,2.68521820441286,23.398289629367174
2334,3.0,2.68521820441286,23.40400391508146
2335,3.0,2.68521820441286,23.40772138720042
2336,3.0,2.68521820441286,23.415074328376893
2337,3.0,2.68521820441286,23.41924099504356
2338,3.0,2.68521820441286,23.436190147585933
2339,3.0,2.68521820441286,23.442107307349247
2340,3.0,2.68521820441286,23.4523113889819
2341,3.0,2.68521820441286,23.456279642950154
2342,3.0,2.6904813623075965,23.466805958739627
2343,3.0,2.695068518270899,23.475980270666234
2344,3.0,2.695068518270899,23.48169455638052
2345,3.0,2.699360363764461,23.490278247367645
2346,3.0,2.699360363764461,23.4954328865429
2347,3.0,2.699360363764461,23.499599553209567
2348,3.0,2.703947519727764,23.508773865136174
2349,3.0,2.703947519727764,23.515485274532146
2350,3.0,2.703947519727764,23.5194535285004
2351,3.0,2.709210677622501,23.529979844289873
2352,3.0,2.709210677622501,23.546108876547937
2353,3.0,2.709210677622501,23.549826348666898
2354,3.0,2.709210677622501,23.555540634381185
2355,3.0,2.709210677622501,23.55970730104785
2356,3.0,2.713086646614749,23.567459239032345
2357,3.0,2.713086646614749,23.5714274930006
2358,3.0,2.713086646614749,23.58333225490536
2359,3.0,2.716962615606997,23.59108419288986
2360,3.0,2.7222257735017337,23.601610508679332
2361,3.0,2.7274889313964703,23.612136824468806
2362,3.0,2.7274889313964703,23.62234090610146
2363,3.0,2.7317807768900324,23.630924597088583
2364,3.0,2.7317807768900324,23.650924597088583
2365,3.0,2.7317807768900324,23.673651869815856
2366,3.0,2.7317807768900324,23.686985203149188
2367,3.0,2.7317807768900324,23.692139842324444
2368,3.0,2.7356567458822805,23.69989178030894
2369,3.0,2.7356567458822805,23.710095861941593
2370,3.0,2.7409199037770176,23.720622177731066
2371,3.0,2.7409199037770176,23.72627189524519
2372,4.0,2.74550705974032,23.735446207171798
2373,4.0,2.74550705974032,23.764017635743226
2374,4.0,2.7497989052338823,23.77260132673035
2375,4.0,2.7497989052338823,23.777755965905605
2376,4.0,2.7497989052338823,23.782910605080865
2377,4.0,2.7497989052338823,23.786878859049118
2378,4.0,2.7497989052338823,23.791062959467528
2379,4.0,2.753307677163707,23.798080503327178
2380,4.0,2.753307677163707,23.80410459971272
2381,4.0,2.753307677163707,23.81145754088919
2382,4.0,2.753307677163707,23.84371560540532
2383,4.0,2.753307677163707,23.84768385937357
2384,4.0,2.753307677163707,23.85339814508786
2385,4.0,2.7578948331270094,23.862572457014465
2386,4.0,2.7578948331270094,23.86822217452859
2387,4.0,2.7578948331270094,23.893863200169616
2388,4.0,2.7578948331270094,23.898029866836282
2389,4.0,2.7578948331270094,23.90219653350295
2390,4.0,2.7578948331270094,23.930767962074377
2391,4.0,2.762481989090312,23.939942274000984
2392,4.0,2.76635795808256,23.94769421198548
2393,4.0,2.770233927074808,23.955446149969973
2394,4.0,2.770233927074808,23.95961281663664
2395,4.0,2.770233927074808,23.9633302887556
2396,4.0,2.774821083038111,23.972504600682207
2397,4.0,2.774821083038111,23.98270868231486
2398,4.0,2.774821083038111,23.987863321490117
2399,4.0,2.774821083038111,23.995216262666588
2400,4.0,2.7783298549679354,24.002233806526238
2401,4.0,2.7783298549679354,24.007883524040363
2402,4.0,2.78183862689776,24.014901067900013
2403,4.0,2.7853473988275845,24.021918611759663
2404,4.0,2.7853473988275845,24.025886865727916
2405,4.0,2.7853473988275845,24.02985511969617
2406,4.0,2.7853473988275845,24.06110511969617
2407,4.0,2.7906105567223216,24.071631435485642
2408,4.0,2.7906105567223216,24.077548595248956
2409,4.0,2.7906105567223216,24.081715261915623
2410,4.0,2.7906105567223216,24.097844294173687
2411,4.0,2.7906105567223216,24.11397332643175
2412,4.0,2.7949024022158837,24.122557017418874
2413,4.0,2.7949024022158837,24.126741117837284
2414,4.0,2.800165560110621,24.137267433626757
2415,4.0,2.8054287180053574,24.14779374941623
2416,4.0,2.808937489935182,24.15481129327588
2417,4.0,2.808937489935182,24.1729931114577
2418,4.0,2.808937489935182,24.17901720784324
2419,4.0,2.808937489935182,24.185728617239214
2420,4.0,2.813229335428744,24.194312308226337
2421,4.0,2.813229335428744,24.198478974893003
2422,4.0,2.8167381073585687,24.205496518752653
2423,4.0,2.8210299528521308,24.214080209739777
2424,4.0,2.8210299528521308,24.22428429137243
2425,4.0,2.824905921844379,24.23203622935693
2426,4.0,2.824905921844379,24.23575370147589
2427,4.0,2.824905921844379,24.24177779786143
2428,4.0,2.824905921844379,24.248489207257403
2429,4.0,2.8284146937742034,24.255506751117053
2430,4.0,2.8284146937742034,24.261530847502595
2431,4.0,2.8284146937742034,24.265248319621556
2432,4.0,2.8284146937742034,24.271272416007097
2433,4.0,2.8284146937742034,24.274989888126058
2434,4.0,2.8284146937742034,24.280144527301317
2435,4.0,2.8284146937742034,24.28411278126957
2436,4.0,2.831923465704028,24.29113032512922
2437,4.0,2.831923465704028,24.304463658462552
2438,4.0,2.8365106216673306,24.31363797038916
2439,4.0,2.841097777630633,24.322812282315766
2440,4.0,2.841097777630633,24.326978948982433
2441,4.0,2.8453896231241953,24.335562639969556
2442,4.0,2.8492655921164434,24.343314577954054
2443,4.0,2.852774364046268,24.350332121813704
2444,4.0,2.852774364046268,24.354300375781957
2445,4.0,2.852774364046268,24.35995009329608
2446,4.0,2.852774364046268,24.365974189681623
2447,4.0,2.852774364046268,24.377878951586386
2448,4.0,2.856650333038516,24.385630889570884
2449,4.0,2.856650333038516,24.389814989989294
2450,4.0,2.8601591049683406,24.396832533848944
2451,4.0,2.8601591049683406,24.408737295753706
2452,4.0,2.864746260931643,24.417911607680313
2453,4.0,2.864746260931643,24.422095708098723
2454,4.0,2.864746260931643,24.427745425612848
2455,4.0,2.8686222299238913,24.435497363597342
2456,4.0,2.8686222299238913,24.453041223246466
2457,4.0,2.8686222299238913,24.458755508960753
2458,4.0,2.8686222299238913,24.46391014813601
2459,4.0,2.8738853878186283,24.474436463925482
2460,4.0,2.877394159748453,24.481454007785132
2461,4.0,2.877394159748453,24.487478104170673
2462,4.0,2.877394159748453,24.49164477083734
2463,4.0,2.877394159748453,24.49899771201381
2464,4.0,2.877394159748453,24.50271518413277
2465,4.0,2.877394159748453,24.51660407302166
2466,4.0,2.881270128740701,24.524356011006155
2467,4.0,2.881270128740701,24.528324264974408
2468,4.0,2.881270128740701,24.532508365392818
2469,4.0,2.881270128740701,24.53622583751178
2470,4.0,2.881270128740701,24.546429919144433
2471,4.0,2.886533286635438,24.556956234933907
2472,4.0,2.886533286635438,24.589214299450035
2473,4.0,2.886533286635438,24.610490895194715
2474,4.0,2.890825132129,24.61907458618184
2475,4.0,2.890825132129,24.624788871896126
2476,4.0,2.890825132129,24.631500281292098
2477,4.0,2.8951169776225623,24.64008397227922
2478,4.0,2.8951169776225623,24.644052226247474
2479,4.0,2.898625749552387,24.651069770107124
2480,4.0,2.898625749552387,24.655038024075377
2481,4.0,2.898625749552387,24.66524210570803
2482,4.0,2.898625749552387,24.671266202093573
2483,4.0,2.898625749552387,24.678619143270044
2484,4.0,2.898625749552387,24.68433342898433
2485,4.0,2.898625749552387,24.71659149350046
2486,4.0,2.898625749552387,24.722615589886
2487,4.0,2.898625749552387,24.72633306200496
2488,4.0,2.898625749552387,24.733044471400934
2489,4.0,2.898625749552387,24.746377804734266
2490,4.0,2.898625749552387,24.752092090448553
2491,4.0,2.898625749552387,24.758009250211867
2492,4.0,2.898625749552387,24.76392640997518
2493,4.0,2.898625749552387,24.769640695689468
2494,4.0,2.898625749552387,24.77360894965772
2495,4.0,2.9021345214822114,24.78062649351737
2496,4.0,2.9021345214822114,24.78481059393578
2497,4.0,2.9021345214822114,24.790460311449905
2498,4.0,2.9021345214822114,24.79442856541816
2499,4.0,2.9021345214822114,24.81570516116284
2500,4.0,2.9021345214822114,24.82241657055881
2501,4.0,2.9021345214822114,24.829127979954784
2502,4.0,2.9021345214822114,24.835152076340325
2503,4.0,2.9021345214822114,24.839336176758735
2504,4.0,2.9021345214822114,24.8435028434254
2505,4.0,2.9021345214822114,24.847471097393655
2506,4.0,2.9021345214822114,24.860804430726986
2507,4.0,2.9021345214822114,24.865959069902246
2508,4.0,2.9021345214822114,24.873312011078717
2509,4.0,2.9021345214822114,24.877478677745383
2510,4.0,2.9021345214822114,24.890812011078715
2511,4.0,2.9021345214822114,24.894529483197676
2512,4.0,2.9021345214822114,24.908418372086565
2513,4.0,2.9021345214822114,24.939668372086565
2514,4.0,2.9064263669757735,24.94825206307369
2515,4.0,2.9064263669757735,24.962140951962578
2516,4.0,2.9064263669757735,24.967855237676865
2517,4.0,2.9064263669757735,24.974566647072837
2518,4.0,2.911013522939076,24.983740958999444
2519,4.0,2.911013522939076,24.987925059417854
2520,4.0,2.911013522939076,24.992109159836264
2521,4.0,2.915305368432638,25.000692850823388
2522,4.0,2.915305368432638,25.01274104359447
2523,4.0,2.915305368432638,25.017895682769726
2524,4.0,2.915305368432638,25.022079783188136
2525,4.0,2.915305368432638,25.050651211759565
2526,4.0,2.915305368432638,25.063984545092897
2527,4.0,2.915305368432638,25.077873433981786
2528,4.0,2.9191813374248863,25.08562537196628
2529,4.0,2.9191813374248863,25.12408691042782
2530,4.0,2.9191813374248863,25.13143985160429
2531,4.0,2.9191813374248863,25.137357011367605
2532,4.0,2.9191813374248863,25.143071297081892
2533,4.0,2.9191813374248863,25.150424238258363
2534,4.0,2.923768493388189,25.15959855018497
2535,4.0,2.928060338881751,25.168182241172094
2536,4.0,2.928060338881751,25.171899713291054
2537,4.0,2.928060338881751,25.17606637995772
2538,4.0,2.928060338881751,25.187971141862484
2539,4.0,2.928060338881751,25.194682551258456
2540,4.0,2.928060338881751,25.19865080522671
2541,4.0,2.928060338881751,25.20600374640318
2542,4.0,2.928060338881751,25.210170413069847
2543,4.0,2.928060338881751,25.21688182246582
2544,4.0,2.928060338881751,25.246293587171703
2545,4.0,2.928060338881751,25.250011059290664
2546,4.0,2.928060338881751,25.281261059290664
2547,4.0,2.928060338881751,25.28542772595733
2548,4.0,2.928060338881751,25.311068751598356
2549,4.0,2.928060338881751,25.31671846911248
2550,4.0,2.928060338881751,25.339445741839754
2551,4.0,2.928060338881751,25.349649823472408
2552,4.0,2.928060338881751,25.36155458537717
2553,4.0,2.9326474948450536,25.370728897303778
2554,4.0,2.9326474948450536,25.375883536479037
2555,4.0,2.9326474948450536,25.380050203145704
2556,4.0,2.9379106527397907,25.390576518935177
2557,4.0,2.9379106527397907,25.40752567147755
2558,4.0,2.9379106527397907,25.43609710004898
2559,4.0,2.9379106527397907,25.46734710004898
2560,4.0,2.9379106527397907,25.477551181681633
2561,4.0,2.9414194246696153,25.484568725541283
2562,4.0,2.9414194246696153,25.497902058874615
2563,4.0,2.9414194246696153,25.511790947763505
2564,4.0,2.9414194246696153,25.519143888939976
2565,4.0,2.9414194246696153,25.52506104870329
2566,4.0,2.9414194246696153,25.530775334417577
2567,4.0,2.9414194246696153,25.534492806536537
2568,4.0,2.946006580632918,25.543667118463144
2569,4.0,2.946006580632918,25.555715311234227
2570,4.0,2.946006580632918,25.56904864456756
2571,4.0,2.946006580632918,25.573016898535812
2572,4.0,2.946006580632918,25.59119871671763
2573,4.0,2.946006580632918,25.596353355892887
2574,4.0,2.946006580632918,25.600537456311297
2575,4.0,2.946006580632918,25.60450571027955
2576,4.0,2.946006580632918,25.610155427793675
2577,4.0,2.946006580632918,25.614339528212085
2578,4.0,2.946006580632918,25.652801066673625
2579,4.0,2.9495153525627424,25.659818610533275
2580,4.0,2.9495153525627424,25.664002710951685
2581,4.0,2.954102508526045,25.673177022878292
2582,4.0,2.954102508526045,25.70174845144972
2583,4.0,2.954102508526045,25.70546592356868
2584,4.0,2.954102508526045,25.709434177536934
2585,4.0,2.954102508526045,25.71514846325122
2586,4.0,2.954102508526045,25.732097615793595
2587,4.0,2.954102508526045,25.745986504682485
2588,4.0,2.954102508526045,25.751141143857744
2589,4.0,2.9576112804558696,25.758158687717394
2590,4.0,2.9576112804558696,25.770206880488477
2591,4.0,2.9576112804558696,25.77612404025179
2592,4.0,2.9621984364191722,25.785298352178398
2593,4.0,2.9621984364191722,25.789482452596808
2594,4.0,2.9621984364191722,25.795196738311095
2595,4.0,2.9621984364191722,25.798914210430056
2596,4.0,2.9621984364191722,25.812247543763387
2597,4.0,2.9621984364191722,25.82429573653447
2598,4.0,2.9621984364191722,25.837994366671456
2599,4.0,2.9621984364191722,25.84470577606743
2600,4.0,2.9621984364191722,25.849860415242688
2601,4.0,2.965707208348997,25.856877959102338
2602,4.0,2.965707208348997,25.862032598277594
2603,4.0,2.965707208348997,25.866000852245847
2604,4.0,2.965707208348997,25.87202494863139
2605,4.0,2.965707208348997,25.877942108394702
2606,4.0,2.9709703662437335,25.888468424184175
2607,4.0,2.9709703662437335,25.920726488700303
2608,4.0,2.9709703662437335,25.945726488700302
2609,4.0,2.9709703662437335,25.94989315536697
2610,4.0,3.0032284307598625,26.01440928439923
2611,4.0,3.0032284307598625,26.01837753836748
2612,4.0,3.0032284307598625,26.025088947763454
2613,4.0,3.0032284307598625,26.03080323347774
2614,4.0,3.0032284307598625,26.037514642873713
2615,4.0,3.0032284307598625,26.047718724506367
2616,4.0,3.0032284307598625,26.061417354643353
2617,4.0,3.008491588654599,26.071943670432827
2618,4.0,3.0130787446179017,26.081117982359434
2619,4.0,3.0130787446179017,26.08627262153469
2620,4.0,3.0130787446179017,26.08999009365365
2621,4.0,3.017370590111464,26.098573784640774
2622,4.0,3.017370590111464,26.102542038609027
2623,4.0,3.017370590111464,26.109253448005
2624,4.0,3.0219577460747664,26.118427759931606
2625,4.0,3.0219577460747664,26.122594426598273
2626,4.0,3.0258337150670145,26.13034636458277
2627,4.0,3.0258337150670145,26.15162296032745
2628,4.0,3.0258337150670145,26.155340432446412
2629,4.0,3.0258337150670145,26.15950709911308
2630,4.0,3.0258337150670145,26.163673765779745
2631,4.0,3.0258337150670145,26.18062291832212
2632,4.0,3.0258337150670145,26.18459117229037
2633,4.0,3.0301255605605766,26.193174863277495
2634,4.0,3.0301255605605766,26.213174863277494
2635,4.0,3.0301255605605766,26.225223056048577
2636,4.0,3.0344174060541387,26.2338067470357
2637,4.0,3.0344174060541387,26.239723906799014
2638,4.0,3.0344174060541387,26.253057240132346
2639,4.0,3.0379261779839632,26.260074783991996
2640,4.0,3.0379261779839632,26.266098880377537
2641,4.0,3.0379261779839632,26.27281028977351
2642,4.0,3.0379261779839632,26.28016323094998
2643,4.0,3.0379261779839632,26.28434733136839
2644,4.0,3.0379261779839632,26.28806480348735
2645,4.0,3.0379261779839632,26.299969565392114
2646,4.0,3.0431893358787,26.310495881181588
2647,4.0,3.047065304870948,26.318247819166082
2648,4.0,3.047065304870948,26.331581152499414
2649,4.0,3.079323369387077,26.396097281531674
2650,4.0,3.079323369387077,26.400065535499927
2651,4.0,3.0839105253503796,26.409239847426534
2652,4.0,3.0882023708439417,26.417823538413657
2653,4.0,3.0882023708439417,26.421990205080323
2654,4.0,3.0934655287386787,26.432516520869797
2655,4.0,3.0934655287386787,26.44864555312786
2656,4.0,3.0987286866334154,26.459171868917334
2657,4.0,3.0987286866334154,26.479171868917334
2658,4.0,3.103315842596718,26.48834618084394
2659,4.0,3.103315842596718,26.511073453571214
2660,4.0,3.1079029985600206,26.52024776549782
2661,5.0,3.1079029985600206,26.54881919406925
2662,5.0,3.1079029985600206,26.552787448037503
2663,5.0,3.111411770489845,26.559804991897153


==> plot_data/GTSRB/test_nc_v2_ivp_errors_results.csv <==
sample,CE,LEP,UEP
0,0.0,0.0,0.012195121951219523
100,0.0,0.0,1.7942013423220062
200,1.0,0.16666666666666674,3.430231895418204
300,1.0,0.29166666666666674,4.9441527807142895
400,2.0,0.41666666666666674,7.994556498614536
500,2.0,0.5416666666666667,9.433408780462681
600,3.0,0.6041666666666667,11.992906781882748
700,3.0,0.6041666666666667,13.212142158454125
800,3.0,0.7291666666666667,14.547858664466421
900,3.0,0.7291666666666667,15.490718789837228
1000,3.0,0.7291666666666667,16.673209883833447
1100,4.0,0.7291666666666667,18.596632226437126
1200,6.0,0.7916666666666667,21.989493721077473
1300,6.0,1.1666666666666667,24.313993883825702
1400,7.0,1.1666666666666667,25.816582666875977
1500,7.0,1.1666666666666667,26.865764111457644
1600,8.0,1.2291666666666667,28.532842320331795
1700,8.0,1.2916666666666667,29.589288722900534
1800,9.0,1.3541666666666667,31.654512380368587
1900,9.0,1.3541666666666667,33.1506482422455
2000,9.0,1.4166666666666667,34.93574149040803
2100,9.0,1.7291666666666667,36.66298625570215
2200,9.0,1.7291666666666667,38.278702205586306
2300,9.0,1.8958333333333335,39.95072686737386
2400,9.0,1.8958333333333335,41.37789379483459
2500,9.0,1.9583333333333335,42.609911134822504
2600,10.0,2.1458333333333335,44.511946166879966


==> plot_data/GTSRB/test_nc_v2_ivp_errors_results_old.csv <==
sample,CE,LEP,UEP
0,0.0,0.0,0.006172839506172867
100,0.0,0.125,2.0324323223393024
200,0.0,0.125,3.2315597361621045
300,0.0,0.125,4.569932852361364
400,0.0,0.125,5.440475000185796
500,0.0,0.35416666666666674,7.474455838814426
600,0.0,0.6041666666666667,9.47289048437117
700,0.0,0.6041666666666667,10.903305319461406
800,1.0,0.6666666666666667,12.341741750968568
900,1.0,0.6666666666666667,13.656491880061646
1000,1.0,0.6666666666666667,15.108428846567822
1100,2.0,0.6666666666666667,16.763381825847354
1200,2.0,0.7291666666666667,18.52811620828461
1300,3.0,0.8541666666666667,21.22522029626821
1400,4.0,1.1666666666666667,24.019943510484342
1500,5.0,1.1666666666666667,26.325835110086064
1600,5.0,1.1666666666666667,27.81958718103872
1700,5.0,1.3541666666666667,29.42873986262843
1800,5.0,1.3541666666666667,30.728256826147074
1900,5.0,1.3541666666666667,32.24197852552499
2000,5.0,1.4166666666666667,33.82049431085202
2100,6.0,1.5416666666666667,36.56383361610956
2200,8.0,1.6041666666666667,38.686602630192446
2300,8.0,1.7916666666666667,40.08101586803043
2400,9.0,1.8541666666666667,41.27460832333972
2500,9.0,1.8541666666666667,41.986645909149
2600,10.0,1.8541666666666667,44.650221177552766


==> plot_data/GTSRB/test_v2_ivp_results_error.csv <==
sample,CE,LEP,UEP
0,0.0,0.0,0.0060606060606061
1,0.0,0.005102040816326592,0.016264687693259172
2,0.0,0.005102040816326592,0.019861809995417423
3,0.0,0.005102040816326592,0.024028476662084075
4,0.0,0.010751758330450945,0.03532791169033267
5,0.0,0.010751758330450945,0.04723267359509453
6,0.0,0.010751758330450945,0.051123724178752106
7,0.0,0.010751758330450945,0.06317191694983648
8,0.0,0.010751758330450945,0.06676903925199473
9,0.0,0.010751758330450945,0.07093570591866138
10,0.0,0.019085091663784248,0.08343570591866134
11,0.0,0.027418424997117552,0.0959357059186613
12,0.0,0.038782061360753906,0.11298116046411588
13,0.0,0.038782061360753906,0.13929694993780006
14,0.0,0.038782061360753906,0.15134514270888444
15,0.0,0.038782061360753906,0.1549422650110427
16,0.0,0.05014569772439026,0.17198771955649728
17,0.0,0.07717272475141734,0.21252826009703785
18,0.0,0.07717272475141734,0.2172675965899289
19,0.0,0.07717272475141734,0.22397900598590204
20,0.0,0.07717272475141734,0.23003961204650814
21,0.0,0.07717272475141734,0.25003961204650815
22,0.0,0.07717272475141734,0.27003961204650817
23,0.0,0.07717272475141734,0.27541595613252967
24,0.0,0.08898374837346457,0.29116398762859264
25,0.0,0.09633668954993513,0.30586986998153376
26,0.0,0.10467002288326843,0.3183698699815337
27,0.0,0.10896186837683064,0.32695356096865813
28,0.0,0.10896186837683064,0.33067103308761725
29,0.0,0.10896186837683064,0.3354103695805083
30,0.0,0.10896186837683064,0.3391278416994674
31,0.0,0.10896186837683064,0.37758938016100585
32,0.0,0.10896186837683064,0.38364998622161195
33,0.0,0.10896186837683064,0.3973486163585983
34,0.0,0.10896186837683064,0.43581015482013674
35,0.0,0.10896186837683064,0.4418342512056789
36,0.0,0.10896186837683064,0.45937811085480174
37,0.0,0.10896186837683064,0.4887898755606841
38,0.0,0.10896186837683064,0.5137898755606841
39,0.0,0.10896186837683064,0.5346232088940175
40,1.0,0.10896186837683064,1.0346232088940175
41,1.0,0.10896186837683064,1.048136722407531
42,1.0,0.10896186837683064,1.058340804040184
43,1.0,0.10896186837683064,1.0877525687460663
44,1.0,0.10896186837683064,1.0913496910482245
45,1.0,0.10896186837683064,1.0949468133503828
46,1.0,0.10896186837683064,1.0991134800170494
47,1.0,0.13598889540385772,1.13965402055759
48,1.0,0.13598889540385772,1.1831322814271552
49,1.0,0.13598889540385772,1.2031322814271552
50,1.0,0.14432222873719103,1.2156322814271552
51,1.0,0.14432222873719103,1.2293309115641415
52,1.0,0.15568586510082738,1.2463763661095961
53,1.0,0.1599777105943896,1.2549600570967205
54,1.0,0.1599777105943896,1.2670082498678048
55,1.0,0.1599777105943896,1.2723845939538263
56,1.0,0.1599777105943896,1.28589810746734
57,1.0,0.1642695560879518,1.2944817984544643
58,1.0,0.1642695560879518,1.3120256581035872
59,1.0,0.1642695560879518,1.3187370674995602
60,1.0,0.1642695560879518,1.3226281180832178
61,1.0,0.1642695560879518,1.3476281180832177
62,1.0,0.168561401581514,1.3562118090703421
63,1.0,0.1736634423978406,1.3664158907029953
64,1.0,0.18547446601988782,1.3821639221990583
65,1.0,0.1905765068362144,1.3923680038317112
66,1.0,0.20238753045826163,1.4081160353277742
67,1.0,0.20238753045826163,1.4201642280988587
68,1.0,0.20238753045826163,1.4238817002178177
69,1.0,0.20238753045826163,1.4280483668844843
70,1.0,0.20238753045826163,1.4327877033773753
71,1.0,0.20238753045826163,1.4365051754963343
72,1.0,0.20238753045826163,1.4485533682674188
73,1.0,0.21419855408030886,1.4643013997634817
74,1.0,0.21419855408030886,1.4703620058240878
75,1.0,0.21419855408030886,1.4885438240059061
76,1.0,0.21419855408030886,1.498747905638559
77,1.0,0.21419855408030886,1.5023450279407173
78,1.0,0.22155149525677942,1.5170509102936585
79,1.0,0.22155149525677942,1.5212175769603251
80,1.0,0.22155149525677942,1.5272781830209312
81,1.0,0.22155149525677942,1.5409768131579176
82,1.0,0.22155149525677942,1.5732348776740466
83,1.0,0.23336251887882664,1.5889829091701095
84,1.0,0.24169585221215995,1.6014829091701095
85,1.0,0.24169585221215995,1.634816242503443
86,1.0,0.25002918554549325,1.6473162425034429
87,1.0,0.2573821267219638,1.662022124856384
88,1.0,0.26919315034401103,1.677770156352447
89,1.0,0.30044315034401103,1.740270156352447
90,1.0,0.30044315034401103,1.7629974290797197
91,1.0,0.30044315034401103,1.7857247018069924
92,1.0,0.30044315034401103,1.7911010458930139
93,1.0,0.30044315034401103,1.797812455288987
94,1.0,0.30044315034401103,1.8019791219556536
95,1.0,0.30044315034401103,1.8138838838604154
96,1.0,0.30044315034401103,1.8273973973739288
97,1.0,0.30044315034401103,1.870875658243494
98,1.0,0.30044315034401103,1.8843891717570074
99,1.0,0.30044315034401103,1.8964373645280919
100,1.0,0.30044315034401103,1.9172706978614253
101,1.0,0.30044315034401103,1.9293188906325098
102,1.0,0.30044315034401103,1.9346952347185313
103,1.0,0.31631616621702685,1.966441266464563
104,1.0,0.3219658837311512,1.9777407014928117
105,1.0,0.3219658837311512,1.9831170455788332
106,1.0,0.32761560124527556,1.9944164806070819
107,1.0,0.32761560124527556,1.9980136029092401
108,1.0,0.33271764206160215,2.008217684541893
109,1.0,0.33271764206160215,2.0129570210347842
110,1.0,0.33271764206160215,2.0183333651208057
111,1.0,0.3400705832380727,2.033039247473747
112,1.0,0.3400705832380727,2.039063343859289
113,1.0,0.3400705832380727,2.059063343859289
114,1.0,0.3400705832380727,2.102541604728854
115,1.0,0.34742352441454327,2.117247487081795
116,1.0,0.34742352441454327,2.1354293052636133
117,1.0,0.35477646559101383,2.1501351876165544
118,1.0,0.35477646559101383,2.1683170057983725
119,1.0,0.35477646559101383,2.1730563422912637
120,1.0,0.3598785064073404,2.1832604239239166
121,1.0,0.3598785064073404,2.2014422421057347
122,1.0,0.3598785064073404,2.206818586191756
123,1.0,0.3598785064073404,2.2104157084939144
124,1.0,0.3598785064073404,2.214582375160581
125,1.0,0.3598785064073404,2.2264871370653427
126,1.0,0.3598785064073404,2.2385353298364272
127,1.0,0.3598785064073404,2.24873941146908
128,1.0,0.3598785064073404,2.2554508208650534
129,1.0,0.367231447583811,2.2701567032179946
130,1.0,0.37458438876028155,2.2848625855709357
131,1.0,0.37968642957660814,2.2950666672035887
132,1.0,0.37968642957660814,2.29980600369648
133,1.0,0.38801976290994145,2.31230600369648
134,1.0,0.38801976290994145,2.329849863345603
135,1.0,0.39983078653198867,2.345597894841666
136,1.0,0.39983078653198867,2.3664312281749993
137,1.0,0.39983078653198867,2.370322278758657
138,1.0,0.39983078653198867,2.374039750877616
139,1.0,0.39983078653198867,2.3782064175442823
140,1.0,0.39983078653198867,2.3842305139298245
141,1.0,0.39983078653198867,2.3889698504227157
142,1.0,0.39983078653198867,2.3926873225416747
143,1.0,0.39983078653198867,2.397426659034566
144,1.0,0.411194422895625,2.4144721135800205
145,1.0,0.411194422895625,2.427985627093534
146,1.0,0.411194422895625,2.4315827493956923
147,1.0,0.411194422895625,2.436959093481714
148,1.0,0.411194422895625,2.442983189867256
149,1.0,0.4195277562289583,2.455483189867256
150,1.0,0.4465547832559854,2.4960237304077966
151,1.0,0.45220450077010976,2.5073231654360453
152,1.0,0.46053783410344307,2.519823165436045
153,1.0,0.46053783410344307,2.5251995095220665
154,1.0,0.4661875516175674,2.536498944550315
155,1.0,0.4661875516175674,2.5400960668524735
156,1.0,0.4661875516175674,2.553609580365987
157,1.0,0.4661875516175674,2.5603209897619603
158,1.0,0.4661875516175674,2.564212040345618
159,1.0,0.47799857523961464,2.579960071841681
160,1.0,0.47799857523961464,2.5838511224253384
161,1.0,0.47799857523961464,2.6151011224253384
162,1.0,0.5050256022666417,2.655641662965879
163,1.0,0.5106753197807661,2.6669410979941275
164,1.0,0.5106753197807661,2.6991991625102565
165,1.0,0.5106753197807661,2.71271267602377
166,1.0,0.5149671652743283,2.7212963670108943
167,1.0,0.5149671652743283,2.7250138391298533
168,1.0,0.5308401811473441,2.756759870875885
169,1.0,0.5308401811473441,2.760356993178043
170,1.0,0.5308401811473441,2.7664175992386495
171,1.0,0.5351320266409063,2.7750012902257737
172,1.0,0.5351320266409063,2.781025386611316
173,1.0,0.5663820266409063,2.843525386611316
174,1.0,0.5720317441550307,2.8548248216395646
175,1.0,0.5720317441550307,2.860848918025107
176,1.0,0.580365077488364,2.8733489180251066
177,1.0,0.5846569229819262,2.881932609012231
178,1.0,0.5964679466039734,2.8976806405082938
179,1.0,0.6015699874203,2.9078847221409467
180,1.0,0.6015699874203,2.913945328201553
181,1.0,0.6015699874203,2.946203392717682
182,1.0,0.6015699874203,2.972519182191366
183,1.0,0.6072197049344243,2.983818617219615
184,1.0,0.6072197049344243,2.989842713605157
185,1.0,0.6072197049344243,2.9959033196657634
186,1.0,0.6072197049344243,2.9995004419679216
187,1.0,0.6072197049344243,3.006211851363895
188,1.0,0.6072197049344243,3.010951187856786
189,1.0,0.6115115504279865,3.0195348788439107
190,1.0,0.6115115504279865,3.024274215336802
191,1.0,0.6198448837613199,3.036774215336802
192,1.0,0.6198448837613199,3.0403713376389603
193,1.0,0.6198448837613199,3.0540699677759466
194,1.0,0.6198448837613199,3.0790699677759465
195,1.0,0.6241367292548821,3.087653658763071
196,1.0,0.6241367292548821,3.0912507810652294
197,1.0,0.6359477528769293,3.1069988125612924
198,1.0,0.6473113892405656,3.124044267106747
199,1.0,0.6591224128626129,3.13979229860281
200,1.0,0.6591224128626129,3.145852904663416
201,1.0,0.6674557461959462,3.158352904663416
202,1.0,0.6674557461959462,3.163092241156307
203,1.0,0.6674557461959462,3.1666893634584654
204,1.0,0.6674557461959462,3.1727134598440077
205,1.0,0.6757890795292795,3.1852134598440074
206,1.0,0.6757890795292795,3.228691720713573
207,1.0,0.6757890795292795,3.2422052342270864
208,1.0,0.6757890795292795,3.2649325069543593
209,1.0,0.6876001031513267,3.2806805384504223
210,1.0,0.6876001031513267,3.2867046348359645
211,1.0,0.7284164296819389,3.3479291246318827
212,1.0,0.7284164296819389,3.354640534027856
213,1.0,0.7284164296819389,3.3681540475413696
214,1.0,0.7327082751755011,3.376737738528494
215,1.0,0.7370001206690633,3.385321429515618
216,1.0,0.7640271476960904,3.4258619700561583
217,1.0,0.7640271476960904,3.4295794421751173
218,1.0,0.7696768652102147,3.440878877203366
219,1.0,0.7696768652102147,3.444596349322325
220,1.0,0.7696768652102147,3.4484873999059826
221,1.0,0.7696768652102147,3.454511496291525
222,1.0,0.7696768652102147,3.4680250098050385
223,1.0,0.7739687107037769,3.4766087007921627
224,1.0,0.7739687107037769,3.4901222143056763
225,1.0,0.7739687107037769,3.4961463106912185
226,1.0,0.7790707515201035,3.5063503923238715
227,1.0,0.7790707515201035,3.5165544739565244
228,1.0,0.7790707515201035,3.5488125384726534
229,1.0,0.7790707515201035,3.5590166201053064
230,1.0,0.7847204690342279,3.570316055133555
231,1.0,0.7965314926562751,3.586064086629618
232,1.0,0.7965314926562751,3.5896612089317763
233,1.0,0.7965314926562751,3.6281227473933146
234,1.0,0.7965314926562751,3.67160100826288
235,1.0,0.8048648259896084,3.6841010082628802
236,1.0,0.8048648259896084,3.687992058846538
237,1.0,0.8166758496116556,3.7037400903426008
238,1.0,0.8574921761422678,3.764964580138519
239,1.0,0.8574921761422678,3.7685617024406772
240,1.0,0.8574921761422678,3.7979734671465595
241,1.0,0.8574921761422678,3.802140133813226
242,1.0,0.8574921761422678,3.812344215445879
243,1.0,0.8574921761422678,3.822548297078532
244,1.0,0.8574921761422678,3.827287633571423
245,1.0,0.8574921761422678,3.8314543002380894
246,1.0,0.86178402163583,3.8400379912252136
247,1.0,0.86178402163583,3.845414335311235
248,1.0,0.8674337391499544,3.856713770339484
249,1.0,0.874100405816621,3.870047103672817
250,1.0,0.8859114294386682,3.88579513516888
251,1.0,0.8902032749322304,3.8943788261560046
252,1.0,0.8902032749322304,3.898269876739662
253,1.0,0.8902032749322304,3.9030092132325533
254,1.0,0.8958529924463547,3.914308648260802
255,1.0,0.8958529924463547,3.939308648260802
256,1.0,0.9015027099604791,3.9506080832890507
257,1.0,0.9015027099604791,3.957319492685024
258,1.0,0.9015027099604791,3.9633800987456302
259,1.0,0.9066047507768057,3.973584180378283
260,1.0,0.914938084110139,3.986084180378283
261,1.0,0.914938084110139,3.9997828105152693
262,1.0,0.9263017204737753,4.016828265060724
263,1.0,0.9263017204737753,4.030341778574237
264,1.0,0.9263017204737753,4.0423899713453215
265,1.0,0.9263017204737753,4.0746480358614505
266,1.0,0.9263017204737753,4.0783655079804095
267,1.0,0.9263017204737753,4.082256558564067
268,1.0,0.9263017204737753,4.09577007207758
269,1.0,0.9314037612901019,4.105974153710234
270,1.0,0.9314037612901019,4.118022346481318
271,1.0,0.9472767771631178,4.14976837822735
272,1.0,0.9472767771631178,4.172495650954622
273,1.0,0.9523788179794443,4.182699732587276
274,1.0,0.9637424543430807,4.199745187132731
275,1.0,0.9637424543430807,4.204484523625622
276,1.0,0.9637424543430807,4.208201995744581
277,1.0,0.9637424543430807,4.21191946786354
278,1.0,0.9637424543430807,4.223967660634624
279,1.0,0.9637424543430807,4.2374811741481375
280,1.0,0.9637424543430807,4.25502503379726
281,1.0,0.9755534779651279,4.270773065293323
282,1.0,0.9755534779651279,4.274939731959989
283,1.0,0.9755534779651279,4.280963828345532
284,1.0,0.9822201446317945,4.294297161678865
285,1.0,0.9878698621459189,4.3055965967071135
286,1.0,0.9996808857679661,4.321344628203176
287,1.0,1.0063475524346326,4.33467796153651
288,1.0,1.0063475524346326,4.3388446282031765
289,1.0,1.0063475524346326,4.342441750505335
290,1.0,1.0177111887982688,4.35948720505079
291,1.0,1.0177111887982688,4.363378255634448
292,1.0,1.0177111887982688,4.36940235201999
293,1.0,1.0177111887982688,4.3735690186866565
294,1.0,1.0177111887982688,4.38377310031931
295,1.0,1.0177111887982688,4.387370222621469
296,1.0,1.0177111887982688,4.39210955911436
297,1.0,1.0177111887982688,4.395827031233319
298,1.0,1.0228132296145955,4.406031112865972
299,1.0,1.0228132296145955,4.419729743002959
300,1.0,1.0228132296145955,4.426441152398932
301,1.0,1.0346242532366428,4.442189183894995
302,1.0,1.0389160987302049,4.450772874882119
303,1.0,1.0445658162443292,4.462072309910368
304,1.0,1.0445658162443292,4.465963360494025
305,1.0,1.0445658162443292,4.470702696986916
306,1.0,1.0445658162443292,4.474593747570574
307,1.0,1.0445658162443292,4.479970091656595
308,1.0,1.0563768398663764,4.495718123152658
309,1.0,1.0563768398663764,4.50762288505742
310,1.0,1.0563768398663764,4.511340357176379
311,1.0,1.0563768398663764,4.517364453561921
312,1.0,1.0563768398663764,4.546776218267803
313,1.0,1.0563768398663764,4.550667268851461
314,1.0,1.0563768398663764,4.55438474097042
315,1.0,1.0563768398663764,4.571928600619543
316,1.0,1.0563768398663764,4.591928600619543
317,1.0,1.061478880682703,4.602132682252196
318,1.0,1.0773518965557187,4.633878713998228
319,1.0,1.0773518965557187,4.64578347590299
320,1.0,1.0773518965557187,4.652494885298963
321,1.0,1.0816437420492808,4.661078576286087
322,1.0,1.0889966832257514,4.675784458639028
323,1.0,1.0889966832257514,4.693328318288151
324,1.0,1.0889966832257514,4.697494984954817
325,1.0,1.0973300165590847,4.709994984954817
326,1.0,1.1016218620526468,4.7185786759419415
327,1.0,1.128648889079674,4.759119216482482
328,1.0,1.128648889079674,4.772817846619468
329,1.0,1.128648889079674,4.777557183112359
330,1.0,1.128648889079674,4.781274655231318
331,1.0,1.1445219049526898,4.8130206869773495
332,1.0,1.148813750446252,4.821604377964474
333,1.0,1.148813750446252,4.831808459597127
334,1.0,1.148813750446252,4.837184803683149
335,1.0,1.148813750446252,4.840781925985308
336,1.0,1.148813750446252,4.84615827007133
337,1.0,1.148813750446252,4.849875742190289
338,1.0,1.153105595939814,4.858459433177413
339,1.0,1.153105595939814,4.863198769670304
340,1.0,1.153105595939814,4.867938106163195
341,1.0,1.1801326229668412,4.908478646703736
342,1.0,1.1801326229668412,4.912075769005893
343,1.0,1.1801326229668412,4.918136375066499
344,1.0,1.1919436465888884,4.933884406562562
345,1.0,1.1919436465888884,4.939260750648584
346,1.0,1.1919436465888884,4.960094083981917
347,1.0,1.1919436465888884,4.97763794363104
348,1.0,1.1919436465888884,4.981355415749999
349,1.0,1.2002769799222217,4.993855415749999
350,1.0,1.2002769799222217,4.998022082416665
351,1.0,1.2002769799222217,5.014971234959038
352,1.0,1.2315269799222217,5.077471234959038
353,1.0,1.2315269799222217,5.083531841019644
354,1.0,1.2315269799222217,5.088271177512535
355,1.0,1.2315269799222217,5.094295273898077
356,1.0,1.239860313255555,5.1067952738980775
357,1.0,1.239860313255555,5.110392396200236
358,1.0,1.244152158749117,5.11897608718736
359,1.0,1.244152158749117,5.122573209489518
360,1.0,1.244152158749117,5.136271839626504
361,1.0,1.2484440042426792,5.144855530613628
362,1.0,1.2551106709093458,5.158188863946962
363,1.0,1.2551106709093458,5.164900273342935
364,1.0,1.2551106709093458,5.191216062816619
365,1.0,1.2551106709093458,5.223474127332748
366,1.0,1.2607603884234702,5.234773562360997
367,1.0,1.2690937217568035,5.247273562360997
368,1.0,1.2690937217568035,5.250991034479956
369,1.0,1.2809047453788507,5.266739065976019
370,1.0,1.2809047453788507,5.270456538094978
371,1.0,1.2809047453788507,5.275195874587869
372,1.0,1.2809047453788507,5.27993521108076
373,1.0,1.292268381742487,5.296980665626215
374,1.0,1.292268381742487,5.3071847472588685
375,1.0,1.292268381742487,5.324728606907991
376,1.0,1.3040794053645341,5.340476638404054
377,1.0,1.3040794053645341,5.365476638404054
378,1.0,1.3040794053645341,5.369643305070721
379,1.0,1.3040794053645341,5.390476638404054
380,1.0,1.3040794053645341,5.395852982490075
381,1.0,1.3311064323915613,5.436393523030615
382,1.0,1.3311064323915613,5.4465976046632685
383,1.0,1.3311064323915613,5.4519739487492895
384,1.0,1.3311064323915613,5.463878710654051
385,1.0,1.3311064323915613,5.493290475359934
386,1.0,1.3311064323915613,5.498666819445955
387,1.0,1.3311064323915613,5.502263941748113
388,1.0,1.3353982778851234,5.510847632735238
389,1.0,1.3353982778851234,5.524361146248751
390,1.0,1.3353982778851234,5.52807861836771
391,1.0,1.3472093015071707,5.543826649863773
392,1.0,1.3472093015071707,5.549850746249315
393,1.0,1.358572937870807,5.566896200794769
394,1.0,1.3669062712041402,5.579396200794769
395,1.0,1.3752396045374735,5.5918962007947695
396,1.0,1.3752396045374735,5.596635537287661
397,1.0,1.3752396045374735,5.60035300940662
398,1.0,1.3752396045374735,5.605729353492642
399,1.0,1.3752396045374735,5.62391117167446
400,1.0,1.3752396045374735,5.629287515760481
401,1.0,1.3752396045374735,5.633178566344139
402,1.0,1.3752396045374735,5.645226759115223
403,1.0,1.3752396045374735,5.64939342578189
404,1.0,1.3808893220515979,5.660692860810138
405,1.0,1.3808893220515979,5.69010462551602
406,1.0,1.3808893220515979,5.696165231576626
407,1.0,1.3808893220515979,5.699762353878784
408,1.0,1.3808893220515979,5.711667115783546
409,1.0,1.3922529584152343,5.728712570329
410,1.0,1.3922529584152343,5.734736666714542
411,1.0,1.3922529584152343,5.7383337890167
412,1.0,1.3965448039087964,5.746917480003824
413,1.0,1.3965448039087964,5.752293824089845
414,1.0,1.3965448039087964,5.756460490756512
415,1.0,1.3965448039087964,5.760177962875471
416,1.0,1.4048781372421297,5.772677962875471
417,1.0,1.416689160864177,5.788425994371534
418,1.0,1.416689160864177,5.79448660043214
419,1.0,1.416689160864177,5.817213873159412
420,1.0,1.4280527972278132,5.834259327704867
421,1.0,1.4280527972278132,5.837976799823826
422,1.0,1.4280527972278132,5.844037405884432
423,1.0,1.4354057384042838,5.858743288237373
424,1.0,1.4354057384042838,5.8837432882373735
425,1.0,1.4354057384042838,5.888482624730265
426,1.0,1.4354057384042838,5.893221961223156
427,1.0,1.4354057384042838,5.897113011806813
428,1.0,1.4420724050709504,5.910446345140147
429,1.0,1.4420724050709504,5.922351107044909
430,1.0,1.4420724050709504,5.951762871750791
431,1.0,1.4733224050709504,6.014262871750791
432,1.0,1.4851334286929976,6.030010903246854
433,1.0,1.496497065056634,6.047056357792309
434,1.0,1.496497065056634,6.050947408375967
435,1.0,1.5007889105501961,6.059531099363091
436,1.0,1.5007889105501961,6.065555195748633
437,1.0,1.5007889105501961,6.079068709262146
438,1.0,1.5007889105501961,6.101795981989419
439,1.0,1.5074555772168627,6.115129315322752
440,1.0,1.515788910550196,6.127629315322753
441,1.0,1.515788910550196,6.150356588050025
442,1.0,1.515788910550196,6.163870101563538
443,1.0,1.515788910550196,6.167467223865696
444,1.0,1.5316619264232119,6.199213255611728
445,1.0,1.543472950045259,6.214961287107791
446,1.0,1.543472950045259,6.220985383493333
447,1.0,1.543472950045259,6.227696792889306
448,1.0,1.543472950045259,6.231414265008265
449,1.0,1.543472950045259,6.235011387310424
450,1.0,1.543472950045259,6.255011387310423
451,1.0,1.543472950045259,6.258608509612582
452,1.0,1.543472950045259,6.270513271517344
453,1.0,1.543472950045259,6.27657387757795
454,1.0,1.543472950045259,6.294755695759768
455,1.0,1.543472950045259,6.30013203984579
456,1.0,1.543472950045259,6.310336121478444
457,1.0,1.5485749908615856,6.320540203111097
458,1.0,1.5485749908615856,6.326600809171703
459,1.0,1.5569083241949189,6.339100809171703
460,1.0,1.5642612653713894,6.353806691524644
461,1.0,1.5642612653713894,6.359183035610666
462,1.0,1.5642612653713894,6.362900507729625
463,1.0,1.5642612653713894,6.366497630031784
464,1.0,1.5725945987047227,6.378997630031784
465,1.0,1.578244316218847,6.390297065060032
466,1.0,1.5838940337329714,6.401596500088281
467,1.0,1.5838940337329714,6.407620596473823
468,1.0,1.5838940337329714,6.411217718775982
469,1.0,1.5838940337329714,6.417241815161524
470,1.0,1.5838940337329714,6.437241815161524
471,1.0,1.5838940337329714,6.440959287280483
472,1.0,1.5838940337329714,6.444676759399442
473,1.0,1.5838940337329714,6.475926759399442
474,1.0,1.5895437512470958,6.4872261944276906
475,1.0,1.597877084580429,6.499726194427691
476,1.0,1.597877084580429,6.504465530920582
477,1.0,1.597877084580429,6.508183003039541
478,1.0,1.597877084580429,6.512922339532432
479,1.0,1.624904111607456,6.553462880072972
480,1.0,1.624904111607456,6.559523486133578
481,1.0,1.624904111607456,6.565584092194184
482,1.0,1.624904111607456,6.569301564313143
483,1.0,1.624904111607456,6.57346823097981
484,1.0,1.624904111607456,6.579492327365352
485,1.0,1.6322570527839266,6.594198209718293
486,1.0,1.6322570527839266,6.597915681837252
487,1.0,1.64059038611726,6.610415681837252
488,1.0,1.64059038611726,6.628597500019071
489,1.0,1.6519540224808962,6.645642954564526
490,1.0,1.6586206891475628,6.658976287897859
491,1.0,1.6586206891475628,6.678976287897859
492,1.0,1.666954022480896,6.691476287897859
493,1.0,1.6712458679744584,6.700059978884983
494,1.0,1.678598809150929,6.714765861237924
495,1.0,1.678598809150929,6.748099194571258
496,1.0,1.6944718250239448,6.779845226317289
497,1.0,1.6944718250239448,6.783736276900947
498,1.0,1.706282848645992,6.79948430839701
499,1.0,1.706282848645992,6.817028168046132
500,1.0,1.706282848645992,6.821194834712799
501,1.0,1.7136357898224626,6.83590071706574
502,1.0,1.7179276353160247,6.844484408052864
503,1.0,1.7179276353160247,6.84865107471953
504,1.0,1.7179276353160247,6.852542125303188
505,1.0,1.729291271679661,6.869587579848643
506,1.0,1.729291271679661,6.875611676234185
507,1.0,1.7366442128561315,6.890317558587126
508,1.0,1.7366442128561315,6.911150891920459
509,1.0,1.7366442128561315,6.921354973553113
510,1.0,1.7409360583496936,6.929938664540237
511,1.0,1.7527470819717408,6.9456866960363
512,1.0,1.7527470819717408,6.949404168155259
513,1.0,1.7527470819717408,6.961308930060021
514,1.0,1.761080415305074,6.973808930060021
515,1.0,1.7653722607986362,6.982392621047145
516,1.0,1.7653722607986362,6.99444081381823
517,1.0,1.7653722607986362,7.000501419878836
518,1.0,1.7653722607986362,7.014014933392349
519,1.0,1.7653722607986362,7.027528446905862
520,1.0,1.7737055941319695,7.040028446905862
521,1.0,1.7737055941319695,7.0441951135725285
522,1.0,1.7737055941319695,7.048086164156186
523,1.0,1.7737055941319695,7.0680861641561865
524,1.0,1.7737055941319695,7.072252830822853
525,1.0,1.7737055941319695,7.076419497489519
526,1.0,1.7788076349482962,7.086623579122173
527,1.0,1.7788076349482962,7.091362915615064
528,1.0,1.7906186585703434,7.107110947111127
529,1.0,1.7962683760844678,7.118410382139375
530,1.0,1.7962683760844678,7.122007504441534
531,1.0,1.7962683760844678,7.127383848527556
532,1.0,1.7962683760844678,7.131101320646515
533,1.0,1.7962683760844678,7.1346984429486735
534,1.0,1.7962683760844678,7.13886510961534
535,1.0,1.8036213172609383,7.153570991968281
536,1.0,1.8036213172609383,7.1577376586349475
537,1.0,1.8149849536245748,7.174783113180402
538,1.0,1.8200869944409015,7.184987194813055
539,1.0,1.8251890352572282,7.195191276445708
540,1.0,1.8251890352572282,7.1999306129386
541,1.0,1.830291076073555,7.210134694571253
542,1.0,1.8386244094068882,7.222634694571253
543,1.0,1.8386244094068882,7.226525745154911
544,1.0,1.8386244094068882,7.236729826787564
545,1.0,1.8386244094068882,7.242753923173106
546,1.0,1.8386244094068882,7.2562674366866196
547,1.0,1.8504354330289354,7.2720154681826825
548,1.0,1.8504354330289354,7.305348801516016
549,1.0,1.8504354330289354,7.326182134849349
550,1.0,1.8504354330289354,7.332242740909955
551,1.0,1.8504354330289354,7.350424559091773
552,1.0,1.8617990693925717,7.367470013637227
553,1.0,1.8617990693925717,7.379518206408312
554,1.0,1.870132402725905,7.392018206408312
555,1.0,1.870132402725905,7.39561532871047
556,1.0,1.870132402725905,7.407520090615232
557,1.0,1.870132402725905,7.411237562734191
558,1.0,1.870132402725905,7.41495503485315
559,1.0,1.870132402725905,7.418846085436807
560,1.0,1.870132402725905,7.422737136020465
561,1.0,1.870132402725905,7.436250649533978
562,1.0,1.870132402725905,7.442311255594584
563,1.0,1.8784657360592383,7.454811255594584
564,1.0,1.8784657360592383,7.460835351980126
565,1.0,1.8784657360592383,7.465002018646793
566,1.0,1.8784657360592383,7.475206100279446
567,1.0,1.8784657360592383,7.4854101819120995
568,1.0,1.8784657360592383,7.489301232495757
569,1.0,1.8784657360592383,7.515617021969441
570,1.0,1.8784657360592383,7.519783688636108
571,1.0,1.8902767596812855,7.5355317201321705
572,1.0,1.8902767596812855,7.553713538313989
573,1.0,1.8945686051748476,7.562297229301113
574,1.0,1.8945686051748476,7.566188279884771
575,1.0,1.8945686051748476,7.570927616377662
576,1.0,1.8945686051748476,7.5891094345594805
577,1.0,1.8945686051748476,7.602808064696466
578,1.0,1.8945686051748476,7.608832161082009
579,1.0,1.8945686051748476,7.620880353853093
580,1.0,1.900218322688972,7.632179788881341
581,1.0,1.900218322688972,7.638203885266884
582,1.0,1.900218322688972,7.650252078037968
583,1.0,1.900218322688972,7.656312684098574
584,1.0,1.9120293463110192,7.672060715594637
585,1.0,1.9176790638251435,7.683360150622885
586,1.0,1.9176790638251435,7.693564232255539
587,1.0,1.9176790638251435,7.69830356874843
588,1.0,1.9176790638251435,7.702194619332087
589,1.0,1.9176790638251435,7.706361285998754
590,1.0,1.9176790638251435,7.712385382384296
591,1.0,1.9176790638251435,7.716276432967954
592,1.0,1.9227811046414702,7.726480514600607
593,1.0,1.9345921282635175,7.74222854609667
594,1.0,1.9345921282635175,7.748939955492643
595,1.0,1.9396941690798442,7.759144037125297
596,1.0,1.9447962098961709,7.76934811875795
597,1.0,1.949088055389733,7.777931809745074
598,1.0,1.949088055389733,7.791445323258587
599,1.0,1.9899043819203452,7.852669813054506
600,1.0,1.9899043819203452,7.858693909440048
601,1.0,1.9899043819203452,7.870742102211133
602,1.0,1.9899043819203452,7.87463315279479
603,1.0,1.9972573230968158,7.8893390351477315
604,1.0,2.005590656430149,7.901839035147732
605,1.0,2.005590656430149,7.905556507266691
606,1.0,2.0129435976066197,7.920262389619632
607,1.0,2.0129435976066197,7.924429056286298
608,1.0,2.0129435976066197,7.928595722952965
609,1.0,2.0129435976066197,7.932313195071924
610,1.0,2.0129435976066197,7.953146528405257
611,1.0,2.0129435976066197,7.96666004191877
612,1.0,2.0129435976066197,7.980173555432283
613,1.0,2.0129435976066197,8.005173555432282
614,1.0,2.0202965387830902,8.019879437785224
615,1.0,2.0202965387830902,8.026590847181197
616,1.0,2.0202965387830902,8.030757513847863
617,1.0,2.0245883842766523,8.039341204834988
618,1.0,2.0245883842766523,8.042938327137147
619,1.0,2.0359520206402886,8.059983781682602
620,1.0,2.0359520206402886,8.066007878068143
621,1.0,2.0359520206402886,8.072719287464116
622,1.0,2.047315657003925,8.08976474200957
623,1.0,2.051607502497487,8.098348432996696
624,1.0,2.063418526119534,8.114096464492759
625,1.0,2.063418526119534,8.13909646449276
626,1.0,2.063418526119534,8.14383580098565
627,1.0,2.063418526119534,8.155740562890411
628,1.0,2.0752295497415814,8.171488594386474
629,1.0,2.0752295497415814,8.183393356291237
630,1.0,2.0752295497415814,8.197091986428223
631,1.0,2.0752295497415814,8.20125865309489
632,1.0,2.082582490918052,8.215964535447831
633,1.0,2.082582490918052,8.221988631833373
634,1.0,2.0876845317343786,8.232192713466025
635,1.0,2.0876845317343786,8.236932049958916
636,1.0,2.0876845317343786,8.240823100542574
637,1.0,2.093334249248503,8.252122535570823
638,1.0,2.093334249248503,8.256861872063714
639,1.0,2.093334249248503,8.281861872063715
640,1.0,2.1051452728705504,8.297609903559778
641,1.0,2.1051452728705504,8.301776570226444
642,1.0,2.1051452728705504,8.315290083739958
643,1.0,2.110794990384675,8.326589518768207
644,1.0,2.110794990384675,8.33196586285423
645,1.0,2.1221586267483112,8.349011317399684
646,1.0,2.1264504722418733,8.35759500838681
647,1.0,2.1264504722418733,8.374544160929183
648,1.0,2.1264504722418733,8.379283497422074
649,1.0,2.1315525130582,8.389487579054727
650,1.0,2.1315525130582,8.401535771825811
651,1.0,2.1315525130582,8.407596377886417
652,1.0,2.1315525130582,8.439854442402545
653,1.0,2.137202230572324,8.451153877430794
654,1.0,2.137202230572324,8.463202070201879
655,1.0,2.143868897238991,8.476535403535213
656,1.0,2.143868897238991,8.482596009595818
657,1.0,2.1552325336026272,8.499641464141273
658,1.0,2.1552325336026272,8.513154977654787
659,1.0,2.1552325336026272,8.516872449773746
660,1.0,2.1552325336026272,8.520589921892705
661,1.0,2.1552325336026272,8.524480972476363
662,1.0,2.160334574418954,8.534685054109016
663,1.0,2.160334574418954,8.554685054109015
664,1.0,2.160334574418954,8.568383684246001
665,1.0,2.160334574418954,8.574444290306607
666,1.0,2.160334574418954,8.580468386692148
667,1.0,2.160334574418954,8.59237314859691
668,1.0,2.1670012410856208,8.605706481930243
669,1.0,2.1670012410856208,8.610445818423134
670,1.0,2.1670012410856208,8.642703882939262
671,1.0,2.1670012410856208,8.673953882939262
672,1.0,2.1670012410856208,8.679330227025284
673,1.0,2.1670012410856208,8.684706571111306
674,1.0,2.1726509585997453,8.696006006139555
675,1.0,2.1726509585997453,8.699723478258514
676,1.0,2.1726509585997453,8.703320600560673
677,1.0,2.1726509585997453,8.735578665076801
678,1.0,2.180003899776216,8.750284547429743
679,1.0,2.180003899776216,8.754002019548702
680,1.0,2.180003899776216,8.770951172091074
681,1.0,2.180003899776216,8.774548294393233
682,2.0,2.191367536139852,8.791593748938688
683,2.0,2.1970172536539767,8.802893183966937
684,3.0,2.6970172536539767,9.552893183966937
685,3.0,2.6970172536539767,9.556784234550594
686,3.0,2.6970172536539767,9.560675285134252
687,3.0,2.6970172536539767,9.57885710331607
688,3.0,2.70535058698731,9.591357103316069
689,3.0,2.70535058698731,9.603405296087153
690,3.0,2.70535058698731,9.624238629420487
691,3.0,2.711000304501434,9.635538064448737
692,3.0,2.7193336378347674,9.648038064448736
693,3.0,2.7193336378347674,9.651635186750894
694,3.0,2.7193336378347674,9.656374523243786
695,3.0,2.7193336378347674,9.662435129304392
696,3.0,2.7249833553488916,9.67373456433264
697,3.0,2.7249833553488916,9.6774520364516
698,3.0,2.7249833553488916,9.6974520364516
699,3.0,2.7249833553488916,9.701343087035257
700,3.0,2.7249833553488916,9.72217642036859
701,3.0,2.7249833553488916,9.755509753701924
702,3.0,2.7249833553488916,9.787767818218054
703,3.0,2.7249833553488916,9.791658868801711
704,3.0,2.730633072863016,9.80295830382996
705,3.0,2.730633072863016,9.80655542613212
706,3.0,2.730633072863016,9.827388759465453
707,3.0,2.7419967092266524,9.844434214010908
708,3.0,2.7419967092266524,9.85114562340688
709,3.0,2.7419967092266524,9.864659136920395
710,3.0,2.7419967092266524,9.870035481006417
711,3.0,2.7538077328486996,9.88578351250248
712,3.0,2.7538077328486996,9.892494921898452
713,3.0,2.7594574503628237,9.903794356926701
714,3.0,2.771268473984871,9.919542388422764
715,3.0,2.771268473984871,9.942269661150037
716,3.0,2.7769181914989955,9.953569096178287
717,3.0,2.7769181914989955,9.959629702238892
718,3.0,2.7769181914989955,9.965690308299498
719,3.0,2.7812100369925576,9.974273999286623
720,3.0,2.7812100369925576,9.97844066595329
721,3.0,2.7812100369925576,9.982331716536947
722,3.0,2.787876703659224,9.995665049870281
723,3.0,2.787876703659224,10.025076814576163
724,3.0,2.787876703659224,10.038590328089677
725,3.0,2.7996877272812712,10.05433835958574
726,3.0,2.7996877272812712,10.087671692919074
727,3.0,2.7996877272812712,10.097875774551726
728,3.0,2.7996877272812712,10.101766825135384
729,3.0,2.7996877272812712,10.107143169221406
730,3.0,2.805337444795396,10.118442604249655
731,3.0,2.805337444795396,10.122333654833312
732,3.0,2.805337444795396,10.127709998919334
733,3.0,2.809629290288958,10.13629368990646
734,3.0,2.809629290288958,10.149807203419973
735,3.0,2.809629290288958,10.155183547505995
736,3.0,2.809629290288958,10.159922883998886
737,3.0,2.809629290288958,10.203401144868451
738,3.0,3.059629290288958,10.703401144868451
739,3.0,3.059629290288958,10.708140481361342
740,3.0,3.067962623622291,10.720640481361341
741,3.0,3.067962623622291,10.757677518398378
742,3.0,3.067962623622291,10.761568568982035
743,3.0,3.067962623622291,10.775267199119021
744,3.0,3.067962623622291,10.77898467123798
745,3.0,3.067962623622291,10.785045277298586
746,3.0,3.067962623622291,10.790421621384608
747,3.0,3.067962623622291,10.794018743686767
748,3.0,3.073612341136416,10.805318178715016
749,3.0,3.073612341136416,10.812029588110988
750,3.0,3.073612341136416,10.81676892460388
751,3.0,3.073612341136416,10.84176892460388
752,3.0,3.073612341136416,10.847145268689902
753,3.0,3.084975977500052,10.864190723235357
754,3.0,3.084975977500052,10.869567067321379
755,3.0,3.090625695014176,10.880866502349628
756,3.0,3.090625695014176,10.897815654892
757,3.0,3.090625695014176,10.917815654892
758,3.0,3.090625695014176,10.921706705475657
759,3.0,3.090625695014176,10.93191078710831
760,3.0,3.090625695014176,10.937287131194331
761,3.0,3.1024367186362234,10.953035162690394
762,3.0,3.1067285641297855,10.96161885367752
763,3.0,3.1067285641297855,10.965215975979678
764,4.0,3.1067285641297855,11.965215975979678
765,4.0,3.113395230796452,11.978549309313012
766,4.0,3.124758867160088,11.995594763858467
767,4.0,3.124758867160088,11.999761430525133
768,4.0,3.1314255338267545,12.013094763858467
769,4.0,3.1432365574488017,12.02884279535453
770,4.0,3.1432365574488017,12.032439917656689
771,4.0,3.1432365574488017,12.036606584323355
772,4.0,3.151569890782135,12.049106584323354
773,4.0,3.151569890782135,12.071833857050628
774,4.0,3.151569890782135,12.075551329169587
775,5.0,3.151569890782135,12.575551329169587
776,5.0,3.151569890782135,12.58575541080224
777,5.0,3.1582365574488014,12.599088744135573
778,5.0,3.1582365574488014,12.603828080628464
779,5.0,3.163338598265128,12.614032162261116
780,5.0,3.163338598265128,12.617749634380075
781,5.0,3.163338598265128,12.621346756682234
782,5.0,3.1706915394415986,12.636052639035174
783,5.0,3.1706915394415986,12.653596498684298
784,5.0,3.1757935802579254,12.66380058031695
785,5.0,3.1757935802579254,12.686527853044224
786,5.0,3.180895621074252,12.696731934676876
787,5.0,3.180895621074252,12.700449406795835
788,5.0,3.180895621074252,12.725449406795835
789,5.0,3.180895621074252,13.225449406795835
790,5.0,3.180895621074252,13.243631224977653
791,5.0,3.1927066446962993,13.259379256473716
792,5.0,3.1927066446962993,13.265439862534322
793,5.0,3.1927066446962993,13.290439862534322
794,5.0,3.208579660569315,13.322185894280354
795,5.0,3.208579660569315,13.326076944864012
796,5.0,3.208579660569315,13.330243611530678
797,5.0,3.208579660569315,13.336304217591284
798,5.0,3.224452676442331,13.368050249337315
799,5.0,3.224452676442331,13.378254330969968
800,5.0,3.224452676442331,13.38299366746286
801,5.0,3.224452676442331,13.389705076858831
802,5.0,3.2318056176188015,13.404410959211774
803,5.0,3.2318056176188015,13.408008081513932
804,5.0,3.2318056176188015,13.425551941163056
805,5.0,3.2318056176188015,13.431576037548597
806,5.0,3.2431692539824377,13.448621492094052
807,5.0,3.2505221951589083,13.463327374446994
808,5.0,3.2505221951589083,13.470038783842966
809,5.0,3.2505221951589083,13.51351704471253
810,5.0,3.2505221951589083,13.51723451683149
811,5.0,3.255624235975235,13.527438598464142
812,5.0,3.2629771771517055,13.542144480817083
813,5.0,3.2629771771517055,13.546883817309974
814,5.0,3.2629771771517055,13.553595226705946
815,5.0,3.2629771771517055,13.557761893372613
816,5.0,3.271310510485039,13.570261893372612
817,5.0,3.2779771771517057,13.583595226705945
818,5.0,3.2779771771517057,13.589619323091487
819,5.0,3.2779771771517057,13.593510373675144
820,5.0,3.2836268946658302,13.604809808703394
821,5.0,3.2836268946658302,13.610186152789415
822,5.0,3.2836268946658302,13.623884782926401
823,5.0,3.2949905310294665,13.640930237471856
824,5.0,3.2992823765230286,13.649513928458981
825,5.0,3.2992823765230286,13.656225337854954
826,5.0,3.2992823765230286,13.668273530626038
827,6.0,3.2992823765230286,14.668273530626038
828,6.0,3.310646012886665,14.685318985171493
829,6.0,3.310646012886665,14.697367177942578
830,6.0,3.3157480537029915,14.70757125957523
831,6.0,3.3157480537029915,14.721084773088744
832,6.0,3.321397771217116,14.732384208116994
833,6.0,3.321397771217116,14.739095617512966
834,6.0,3.321397771217116,14.742813089631925
835,6.0,3.328064437883783,14.756146422965259
836,6.0,3.3354173790602535,14.7708523053182
837,6.0,3.3354173790602535,14.784550935455187
838,6.0,3.34208404572692,14.79788426878852
839,6.0,3.353447682090556,14.814929723333975
840,6.0,3.353447682090556,14.826834485238738
841,6.0,3.353447682090556,14.831573821731629
842,6.0,3.3601143487572225,14.844907155064963
843,6.0,3.3601143487572225,14.856955347836047
844,6.0,3.365764066271347,14.868254782864296
845,6.0,3.365764066271347,14.881953413001282
846,6.0,3.365764066271347,14.885670885120241
847,6.0,3.365764066271347,14.8893883572392
848,6.0,3.365764066271347,14.89310582935816
849,6.0,3.365764066271347,14.896823301477118
850,6.0,3.365764066271347,14.90702738310977
851,6.0,3.365764066271347,14.910918433693428
852,6.0,3.365764066271347,14.914515555995587
853,6.0,3.3731170074478176,14.929221438348527
854,6.0,3.384928031069865,14.94496946984459
855,6.0,3.384928031069865,14.951680879240563
856,6.0,3.384928031069865,14.957057223326585
857,6.0,3.384928031069865,14.977890556659919
858,6.0,3.3922809722463354,14.99259643901286
859,6.0,3.3922809722463354,15.004644631783945
860,6.0,3.397383013062662,15.014848713416598
861,6.0,3.397383013062662,15.041164502890283
862,6.0,3.397383013062662,15.045903839383174
863,6.0,3.397383013062662,15.049621311502133
864,6.0,3.397383013062662,15.063134825015647
865,6.0,3.4057163463959954,15.075634825015646
866,6.0,3.4123830130626622,15.08896815834898
867,6.0,3.4394100400896894,15.12950869888952
868,6.0,3.4394100400896894,15.143022212403034
869,7.0,3.4394100400896894,16.143022212403032
870,7.0,3.4394100400896894,16.146739684521993
871,7.0,3.4394100400896894,16.164921502703812
872,7.0,3.4394100400896894,16.191237292177497
873,7.0,3.4512210637117366,16.20698532367356
874,7.0,3.458574004888207,16.221691206026502
875,7.0,3.4642237224023313,16.23299064105475
876,7.0,3.4642237224023313,16.23688169163841
877,7.0,3.4642237224023313,16.247085773271063
878,7.0,3.4642237224023313,16.253109869656605
879,7.0,3.4912507494293585,16.293650410197145
880,7.0,3.4912507494293585,16.307163923710657
881,7.0,3.4979174160960254,16.32049725704399
882,7.0,3.5387337426266376,16.381721746839908
883,7.0,3.5443834601407618,16.393021181868157
884,7.0,3.5443834601407618,16.396618304170314
885,7.0,3.5510501268074286,16.409951637503646
886,7.0,3.5553419723009907,16.41853532849077
887,7.0,3.560991689815115,16.42983476351902
888,7.0,3.560991689815115,16.43585885990456
889,7.0,3.565283535308677,16.444442550891683
890,7.0,3.565283535308677,16.448160023010644
891,7.0,3.565283535308677,16.4520510735943
892,7.0,3.5703855761250036,16.462255155226956
893,7.0,3.5703855761250036,16.466421821893622
894,7.0,3.578718909458337,16.47892182189362
895,7.0,3.578718909458337,16.483088488560288
896,7.0,3.578718909458337,16.487255155226954
897,7.0,3.619535235988949,16.548479645022873
898,7.0,3.619535235988949,16.55454025108348
899,7.0,3.6278685693222825,16.56704025108348
900,7.0,3.6396795929443297,16.582788282579543
901,7.0,3.6396795929443297,16.5863854048817
902,7.0,3.645329310458454,16.59768483990995
903,7.0,3.645329310458454,16.60958960181471
904,7.0,3.6504313512747806,16.619793683447366
905,7.0,3.6504313512747806,16.623390805749523
906,7.0,3.6547231967683427,16.631974496736646
907,7.0,3.6547231967683427,16.635571619038803
908,7.0,3.666086833131979,16.652617073584256
909,7.0,3.666086833131979,16.656508124167914
910,7.0,3.666086833131979,16.662532220553455
911,7.0,3.666086833131979,16.668556316938997
912,7.0,3.674420166465312,16.681056316938996
913,7.0,3.6827534997986455,16.693556316938995
914,7.0,3.691086833131979,16.706056316938994
915,7.0,3.691086833131979,16.737306316938994
916,7.0,3.691086833131979,16.741197367522652
917,7.0,3.691086833131979,16.747908776918624
918,7.0,3.691086833131979,16.75207544358529
919,7.0,3.695378678625541,16.760659134572414
920,7.0,3.707189702247588,16.776407166068477
921,7.0,3.7155230355809215,16.788907166068476
922,7.0,3.7238563689142548,16.801407166068476
923,7.0,3.730523035580921,16.814740499401807
924,7.0,3.7418866719445574,16.83178595394726
925,7.0,3.749239613121028,16.846491836300203
926,7.0,3.749239613121028,16.851868180386223
927,7.0,3.780489613121028,16.914368180386223
928,7.0,3.780489613121028,16.920392276771764
929,7.0,3.780489613121028,16.926416373157306
930,7.0,3.780489613121028,16.930133845276266
931,7.0,3.780489613121028,16.934024895859924
932,7.0,3.780489613121028,16.938764232352813
933,7.0,3.7855916539373546,16.948968313985468
934,7.0,3.796955290300991,16.96601376853092
935,7.0,3.8043082314774614,16.980719650883863
936,7.0,3.8043082314774614,16.98431677318602
937,7.0,3.8043082314774614,16.98803424530498
938,7.0,3.8043082314774614,17.017446010010865
939,7.0,3.8043082314774614,17.02104313231302
940,7.0,3.8161192550995087,17.036791163809085
941,7.0,3.8204111005930708,17.045374854796208
942,7.0,3.8204111005930708,17.049541521462874
943,7.0,3.8204111005930708,17.053432572046532
944,7.0,3.8255131414093975,17.063636653679186
945,7.0,3.8255131414093975,17.07384073531184
946,7.0,3.832179808076064,17.087174068645172
947,7.0,3.843990831698111,17.102922100141235
948,7.0,3.850657498364778,17.116255433474567
949,7.0,3.862021134728414,17.13330088802002
950,7.0,3.862021134728414,17.15148270620184
951,7.0,3.862021134728414,17.18273270620184
952,7.0,3.862021134728414,17.18747204269473
953,7.0,3.862021134728414,17.19349613908027
954,7.0,3.862021134728414,17.19721361119923
955,7.0,3.8663129802219762,17.205797302186355
956,7.0,3.8663129802219762,17.209688352770012
957,7.0,3.8663129802219762,17.213405824888973
958,7.0,3.8746463135553095,17.225905824888972
959,7.0,3.8860099499189458,17.242951279434426
960,7.0,3.8860099499189458,17.25499947220551
961,7.0,3.8860099499189458,17.27254333185463
962,7.0,3.8860099499189458,17.276260803973592
963,7.0,3.8860099499189458,17.28042747064026
964,7.0,3.897820973540993,17.29617550213632
965,7.0,3.90963199716304,17.311923533632385
966,7.0,3.90963199716304,17.323828295537147
967,7.0,3.90963199716304,17.32985239192269
968,7.0,3.90963199716304,17.340056473555343
969,7.0,3.9214430207850874,17.355804505051406
970,7.0,3.9214430207850874,17.359521977170367
971,7.0,3.9214430207850874,17.363119099472524
972,7.0,3.9214430207850874,17.392530864178408
973,7.0,3.9214430207850874,17.398591470239015
974,7.0,3.9214430207850874,17.402758136905682
975,7.0,3.9214430207850874,17.406475609024643
976,7.0,3.9332540444071347,17.422223640520706
977,7.0,3.9332540444071347,17.45163540522659
978,7.0,3.945065068029182,17.467383436722653
979,7.0,3.949356913522744,17.475967127709776
980,7.0,3.949356913522744,17.480706464202665
981,7.0,3.949356913522744,17.514039797536
982,7.0,3.955006631036868,17.52533923256425
983,7.0,3.9668176546589153,17.541087264060312
984,7.0,3.9781812910225516,17.558132718605766
985,7.0,3.989992314644599,17.57388075010183
986,7.0,3.989992314644599,17.578047416768495
987,7.0,3.998325647977932,17.590547416768494
988,7.0,4.039141974508544,17.651771906564413
989,7.0,4.039141974508544,17.655489378683374
990,7.0,4.039141974508544,17.665693460316028
991,7.0,4.04424401532487,17.675897541948682
992,7.0,4.060117031197886,17.707643573694714
993,7.0,4.060117031197886,17.714354983090686
994,7.0,4.060117031197886,17.719731327176707
995,7.0,4.06845036453122,17.732231327176706
996,7.0,4.06845036453122,17.763481327176706
997,7.0,4.06845036453122,17.769541933237313
998,7.0,4.072742210024782,17.778125624224437
999,7.0,4.072742210024782,17.809375624224437
1000,7.0,4.072742210024782,17.814114960717326
1001,7.0,4.081075543358116,17.826614960717325
1002,7.0,4.081075543358116,17.830332432836286
1003,7.0,4.108102570385143,17.870872973376827
1004,7.0,4.108102570385143,17.88438648689034
1005,7.0,4.108102570385143,17.8962912487951
1006,7.0,4.1199135940071905,17.912039280291165
1007,7.0,4.1199135940071905,17.915930330874822
1008,7.0,4.1199135940071905,17.929443844388334
1009,7.0,4.128246927340523,17.941943844388334
1010,7.0,4.136580260673856,17.954443844388333
1011,7.0,4.147943897037493,17.971489298933786
1012,7.0,4.147943897037493,17.976865643019806
1013,7.0,4.147943897037493,18.00318143249349
1014,7.0,4.147943897037493,18.006898904612452
1015,7.0,4.156277230370826,18.01939890461245
1016,7.0,4.156277230370826,18.029602986245106
1017,7.0,4.160569075864388,18.03818667723223
1018,7.0,4.191819075864388,18.10068667723223
1019,7.0,4.207692091737404,18.13243270897826
1020,7.0,4.216025425070738,18.14493270897826
1021,7.0,4.224358758404071,18.15743270897826
1022,7.0,4.224358758404071,18.17826604231159
1023,7.0,4.228650603897633,18.186849733298715
1024,7.0,4.2404616275196805,18.202597764794778
1025,7.0,4.244753473013243,18.2111814557819
1026,7.0,4.244753473013243,18.217205552167442
1027,8.0,4.244753473013243,19.217205552167442
1028,8.0,4.249045318506806,19.225789243154566
1029,8.0,4.25469503602093,19.237088678182815
1030,8.0,4.25469503602093,19.24729275981547
1031,8.0,4.266506059642977,19.263040791311532
1032,8.0,4.27079790513654,19.271624482298655
1033,8.0,4.27079790513654,19.275341954417616
1034,8.0,4.27079790513654,19.279059426536577
1035,8.0,4.27079790513654,19.28926350816923
1036,8.0,4.27079790513654,19.299467589801885
1037,8.0,4.27079790513654,19.306178999197858
1038,8.0,4.27079790513654,19.31822719196894
1039,8.0,4.27079790513654,19.321824314271097
1040,8.0,4.27079790513654,19.325421436573254
1041,8.0,4.27079790513654,19.32958810323992
1042,8.0,4.27079790513654,19.333185225542078
1043,8.0,4.275089750630102,19.3417689165292
1044,8.0,4.275089750630102,19.3617689165292
1045,8.0,4.275089750630102,19.391180681235085
1046,8.0,4.275089750630102,19.411180681235084
1047,8.0,4.275089750630102,19.417204777620626
1048,8.0,4.279381596123665,19.42578846860775
1049,8.0,4.279381596123665,19.429679519191406
1050,8.0,4.2850313136377896,19.440978954219656
1051,8.0,4.293364646971122,19.453478954219655
1052,8.0,4.293364646971122,19.478478954219653
1053,8.0,4.300717588147593,19.493184836572595
1054,8.0,4.300717588147593,19.50338891820525
1055,8.0,4.300717588147593,19.532800682911134
1056,8.0,4.300717588147593,19.537540019404023
1057,8.0,4.300717588147593,19.54113714170618
1058,8.0,4.312528611769641,19.556885173202243
1059,8.0,4.312528611769641,19.568933365973326
1060,8.0,4.312528611769641,19.601191430489454
1061,8.0,4.317630652585967,19.611395512122108
1062,8.0,4.317630652585967,19.629577330303928
1063,8.0,4.317630652585967,19.6362887396999
1064,8.0,4.324297319252634,19.649622073033232
1065,8.0,4.336108342874681,19.665370104529295
1066,8.0,4.336108342874681,19.670746448615315
1067,8.0,4.336108342874681,19.677457858011287
1068,8.0,4.336108342874681,19.683518464071895
1069,8.0,4.347919366496728,19.699266495567958
1070,8.0,4.347919366496728,19.703433162234624
1071,8.0,4.347919366496728,19.709457258620166
1072,8.0,4.353021407313054,19.71966134025282
1073,8.0,4.353021407313054,19.72568543663836
1074,8.0,4.353021407313054,19.731709533023903
1075,8.0,4.359688073979721,19.745042866357235
1076,8.0,4.359688073979721,19.776292866357235
1077,8.0,4.3647901147960475,19.78649694798989
1078,8.0,4.3960401147960475,19.84899694798989
1079,8.0,4.3960401147960475,19.85437329207591
1080,8.0,4.402706781462714,19.86770662540924
1081,8.0,4.402706781462714,19.879611387314004
1082,8.0,4.402706781462714,19.88377805398067
1083,8.0,4.411040114796048,19.89627805398067
1084,8.0,4.411040114796048,19.909976684117655
1085,8.0,4.411040114796048,19.947013721154693
1086,8.0,4.411040114796048,19.952390065240714
1087,8.0,4.422851138418095,19.968138096736777
1088,8.0,4.422851138418095,19.973514440822797
1089,8.0,4.427142983911658,19.98209813180992
1090,8.0,4.4385066202752945,19.999143586355373
1091,8.0,4.450317643897342,20.014891617851436
1092,8.0,4.450317643897342,20.02693981062252
1093,8.0,4.454609489390904,20.035523501609642
1094,8.0,4.454609489390904,20.05370531979146
1095,8.0,4.4664205130129515,20.069453351287525
1096,8.0,4.4664205130129515,20.073170823406485
1097,8.0,4.478231536634999,20.08891885490255
1098,8.0,4.478231536634999,20.093085521569215
1099,8.0,4.486564869968332,20.105585521569214
1100,8.0,4.4948982033016645,20.118085521569213
1101,8.0,4.500547920815789,20.129384956597463
1102,8.0,4.500547920815789,20.135409052983004
1103,8.0,4.512358944437836,20.151157084479067
1104,8.0,4.528231960310852,20.1829031162251
1105,8.0,4.528231960310852,20.188963722285706
1106,8.0,4.528231960310852,20.192681194404667
1107,8.0,4.540042983932899,20.20842922590073
1108,8.0,4.544334829426462,20.217012916887853
1109,8.0,4.5556984657900985,20.234058371433306
1110,8.0,4.567509489412146,20.24980640292937
1111,8.0,4.567509489412146,20.253973069596036
1112,8.0,4.567509489412146,20.291010106633074
1113,8.0,4.567509489412146,20.29460722893523
1114,8.0,4.579320513034193,20.310355260431294
1115,8.0,4.579320513034193,20.315094596924183
1116,8.0,4.579320513034193,20.31869171922634
1117,8.0,4.579320513034193,20.32343105571923
1118,8.0,4.58598717970086,20.33676438905256
1119,8.0,4.58598717970086,20.35676438905256
1120,8.0,4.58598717970086,20.36048186117152
1121,8.0,4.58598717970086,20.36407898347368
1122,8.0,4.597798203322907,20.37982701496974
1123,8.0,4.597798203322907,20.402554287697015
1124,8.0,4.6020900488164695,20.41113797868414
1125,8.0,4.613901072438517,20.4268860101802
1126,8.0,4.613901072438517,20.43162534667309
1127,8.0,4.625712096060564,20.447373378169154
1128,8.0,4.625712096060564,20.457577459801808
1129,8.0,4.625712096060564,20.461468510385465
1130,8.0,4.652739123087591,20.502009050926006
1131,8.0,4.652739123087591,20.505606173228163
1132,8.0,4.652739123087591,20.51930480336515
1133,8.0,4.652739123087591,20.525365409425756
1134,8.0,4.652739123087591,20.54231456196813
1135,8.0,4.652739123087591,20.546205612551788
1136,8.0,4.652739123087591,20.55811037445655
1137,8.0,4.652739123087591,20.561707496758707
1138,8.0,4.652739123087591,20.565424968877668
1139,8.0,4.660092064264061,20.58013085123061
1140,8.0,4.660092064264061,20.593829481367596
1141,8.0,4.660092064264061,20.597546953486557
1142,8.0,4.666758730930728,20.61088028681989
1143,8.0,4.666758730930728,20.624578916956875
1144,8.0,4.666758730930728,20.638092430470387
1145,8.0,4.674111672107198,20.65279831282333
1146,8.0,4.674111672107198,20.67279831282333
1147,8.0,4.674111672107198,20.676689363406986
1148,8.0,4.678403517600761,20.68527305439411
1149,8.0,4.678403517600761,20.698971684531095
1150,8.0,4.678403517600761,20.70917576616375
1151,8.0,4.678403517600761,20.71289323828271
1152,8.0,4.678403517600761,20.718953844343318
1153,8.0,4.682695363094323,20.72753753533044
1154,8.0,4.682695363094323,20.73291387941646
1155,8.0,4.682695363094323,20.75109569759828
1156,8.0,4.7097223901213505,20.79163623813882
1157,8.0,4.7097223901213505,20.80981805632064
1158,8.0,4.721086026484987,20.826863510866094
1159,8.0,4.721086026484987,20.837067592498748
1160,8.0,4.748113053512014,20.87760813303929
1161,8.0,4.748113053512014,20.881499183622946
1162,8.0,4.748113053512014,20.89904304327207
1163,8.0,4.748113053512014,20.91255655678558
1164,8.0,4.759476689875651,20.929602011331035
1165,8.0,4.767810023208984,20.942102011331034
1166,8.0,4.7721018687025465,20.950685702318157
1167,8.0,4.7721018687025465,20.968867520499977
1168,8.0,4.7721018687025465,20.974891616885518
1169,8.0,4.778768535369213,20.98822495021885
1170,8.0,4.778768535369213,21.00822495021885
1171,9.0,4.778768535369213,22.00822495021885
1172,9.0,4.778768535369213,22.01194242233781
1173,9.0,4.778768535369213,22.018653831733783
1174,9.0,4.794641551242229,22.050399863479814
1175,9.0,4.794641551242229,22.055776207565835
1176,9.0,4.806452574864276,22.071524239061898
1177,9.0,4.806452574864276,22.07823564845787
1178,9.0,4.806452574864276,22.084296254518478
1179,9.0,4.806452574864276,22.09620101642324
1180,9.0,4.806452574864276,22.11438283460506
1181,9.0,4.806452574864276,22.11810030672402
1182,9.0,4.806452574864276,22.135644166373144
1183,9.0,4.806452574864276,22.139361638492105
1184,9.0,4.806452574864276,22.14352830515877
1185,9.0,4.81478590819761,22.15602830515877
1186,9.0,4.81478590819761,22.16140464924479
1187,9.0,4.81478590819761,22.173452842015873
1188,9.0,4.81478590819761,22.193452842015873
1189,9.0,4.826596931819657,22.209200873511936
1190,9.0,4.83088877731322,22.21778456449906
1191,10.0,4.83088877731322,23.21778456449906
1192,10.0,4.83088877731322,23.221381686801216
1193,10.0,4.83088877731322,23.225272737384874
1194,10.0,4.83088877731322,23.228990209503834
1195,10.0,4.842699800935267,23.244738240999897
1196,10.0,4.850052742111737,23.25944412335284
1197,10.0,4.8543445876053,23.268027814339963
1198,10.0,4.8543445876053,23.27219448100663
1199,10.0,4.859994305119424,23.283493916034878
1200,10.0,4.859994305119424,23.287384966618536
1201,10.0,4.868327638452758,23.299884966618535
1202,10.0,4.873429679269084,23.31008904825119
1203,10.0,4.873429679269084,23.31611314463673
1204,10.0,4.873429679269084,23.349446477970066
1205,10.0,4.9004567062961115,23.389987018510606
1206,10.0,4.907123372962778,23.403320351843938
1207,10.0,4.907123372962778,23.408696695929958
1208,10.0,4.907123372962778,23.412863362596624
1209,10.0,4.907123372962778,23.418887458982166
1210,10.0,4.907123372962778,23.422778509565823
1211,10.0,4.907123372962778,23.436292023079336
1212,10.0,4.907123372962778,23.441668367165356
1213,10.0,4.94793969949339,23.502892856961275
1214,10.0,4.952231544986953,23.511476547948398
1215,10.0,4.9588982116536195,23.52480988128173
1216,10.0,4.970261848017256,23.541855335827183
1217,10.0,4.97859518135059,23.554355335827182
1218,10.0,4.97859518135059,23.564559417459837
1219,10.0,4.9828870268441525,23.57314310844696
1220,10.0,4.989553693510819,23.58647644178029
1221,10.0,4.989553693510819,23.598381203685054
1222,10.0,5.030370020041431,23.659605693480973
1223,11.0,5.530370020041431,24.409605693480973
1224,11.0,5.541733656405068,24.426651148026426
1225,11.0,5.553097292768705,24.44369660257188
1226,11.0,5.553097292768705,24.44972069895742
1227,11.0,5.553097292768705,24.45446003545031
1228,11.0,5.564908316390752,24.470208066946373
1229,11.0,5.564908316390752,24.508669605407913
1230,11.0,5.5762719527543885,24.525715059953367
1231,11.0,5.588082976376436,24.54146309144943
1232,11.0,5.588082976376436,24.545060213751587
1233,11.0,5.588082976376436,24.551120819812194
1234,11.0,5.588082976376436,24.573848092539468
1235,11.0,5.588082976376436,24.579224436625488
1236,11.0,5.588082976376436,24.59127262939657
1237,11.0,5.599446612740072,24.608318083942024
1238,11.0,5.599446612740072,24.613057420434913
1239,11.0,5.603738458233635,24.621641111422036
1240,11.0,5.603738458233635,24.626380447914926
1241,11.0,5.603738458233635,24.651380447914924
1242,11.0,5.603738458233635,24.655097920033885
1243,11.0,5.603738458233635,24.658815392152846
1244,11.0,5.603738458233635,24.662706442736503
1245,11.0,5.603738458233635,24.669417852132476
1246,11.0,5.603738458233635,24.68636700467485
1247,11.0,5.603738458233635,24.689964126977006
1248,11.0,5.603738458233635,24.728425665438547
1249,11.0,5.603738458233635,24.75474145491223
1250,11.0,5.630765485260662,24.795281995452772
1251,11.0,5.630765485260662,24.79944866211944
1252,11.0,5.630765485260662,24.80616007151541
1253,11.0,5.630765485260662,24.80987754363437
1254,11.0,5.662015485260662,24.87237754363437
1255,11.0,5.662015485260662,24.876095015753332
1256,11.0,5.662015485260662,24.87998606633699
1257,11.0,5.662015485260662,24.88601016272253
1258,11.0,5.662015485260662,24.903554022371654
1259,11.0,5.662015485260662,24.910265431767627
1260,11.0,5.667117526076988,24.92046951340028
1261,11.0,5.667117526076988,24.924186985519242
1262,11.0,5.678481162440625,24.941232440064695
1263,11.0,5.678481162440625,24.947293046125303
1264,11.0,5.685834103617095,24.961998928478245
1265,11.0,5.690936144433421,24.9722030101109
1266,11.0,5.702747168055469,24.987951041606962
1267,11.0,5.714110804419105,25.004996496152415
1268,11.0,5.71976052193323,25.016295931180665
1269,11.0,5.71976052193323,25.049629264514
1270,11.0,5.728093855266563,25.062129264514
1271,11.0,5.732385700760125,25.070712955501122
1272,11.0,5.740719034093459,25.08321295550112
1273,11.0,5.740719034093459,25.08858929958714
1274,11.0,5.752530057715506,25.104337331083205
1275,11.0,5.752530057715506,25.111048740479177
1276,11.0,5.758179775229631,25.122348175507426
1277,11.0,5.758179775229631,25.126514842174092
1278,11.0,5.769543411593268,25.143560296719546
1279,11.0,5.769543411593268,25.147157419021703
1280,11.0,5.776896352769738,25.161863301374645
1281,11.0,5.782546070283862,25.173162736402894
1282,11.0,5.782546070283862,25.191344554584713
1283,11.0,5.786837915777425,25.199928245571837
1284,11.0,5.786837915777425,25.21344175908535
1285,11.0,5.7982015521410615,25.230487213630802
1286,11.0,5.7982015521410615,25.23408433593296
1287,11.0,5.806534885474395,25.24658433593296
1288,11.0,5.806534885474395,25.26741766926629
1289,11.0,5.8116369262907215,25.277621750898945
1290,11.0,5.8116369262907215,25.283682356959552
1291,11.0,5.823000562654358,25.300727811505006
1292,11.0,5.828650280168483,25.312027246533255
1293,11.0,5.834299997682607,25.323326681561504
1294,11.0,5.834299997682607,25.348326681561502
1295,11.0,5.834299997682607,25.354350777947044
1296,11.0,5.834299997682607,25.39782903881661
1297,11.0,5.834299997682607,25.408033120449264
1298,11.0,5.834299997682607,25.446494658910805
1299,11.0,5.834299997682607,25.452555264971412
1300,11.0,5.834299997682607,25.464460026876175
1301,11.0,5.842633331015941,25.476960026876174
1302,11.0,5.842633331015941,25.48112669354284
1303,11.0,5.842633331015941,25.494640207056353
1304,11.0,5.842633331015941,25.50833883719334
1305,11.0,5.842633331015941,25.514399443253946
1306,11.0,5.848283048530066,25.525698878282196
1307,11.0,5.848283048530066,25.529865544948862
1308,11.0,5.848283048530066,25.535889641334403
1309,11.0,5.848283048530066,25.541265985420424
1310,11.0,5.8566163818633985,25.553765985420423
1311,11.0,5.868427405485446,25.569514016916486
1312,11.0,5.8767607388187795,25.582014016916485
1313,11.0,5.892633754691795,25.613760048662517
1314,11.0,5.892633754691795,25.617477520781478
1315,11.0,5.896925600185358,25.6260612117686
1316,11.0,5.9082892365489945,25.643106666314054
1317,11.0,5.915642177725465,25.657812548666996
1318,11.0,5.920744218541791,25.66801663029965
1319,11.0,5.929077551875125,25.68051663029965
1320,11.0,5.934179592691451,25.690720711932304
1321,11.0,5.934179592691451,25.694438184051265
1322,11.0,5.934179592691451,25.707951697564777
1323,11.0,5.934179592691451,25.714012303625385
1324,11.0,5.934179592691451,25.718751640118274
1325,11.0,5.934179592691451,25.72481224617888
1326,11.0,5.934179592691451,25.736860438949964
1327,11.0,5.934179592691451,25.741599775442854
1328,11.0,5.945990616313498,25.757347806938917
1329,11.0,5.953343557489969,25.77205368929186
1330,11.0,5.953343557489969,25.78556720280537
1331,11.0,5.953343557489969,25.78945825338903
1332,11.0,5.953343557489969,25.809458253389028
1333,11.0,5.96069649866644,25.82416413574197
1334,11.0,6.001512825197052,25.88538862553789
1335,11.0,6.009846158530385,25.897888625537888
1336,11.0,6.021657182152432,25.91363665703395
1337,11.0,6.021657182152432,25.917803323700618
1338,11.0,6.021657182152432,25.942803323700616
1339,11.0,6.033468205774479,25.95855135519668
1340,11.0,6.044831842138116,25.975596809742132
1341,11.0,6.044831842138116,25.982308219138105
1342,11.0,6.044831842138116,25.99600684927509
1343,11.0,6.056195478501753,26.013052303820544
1344,11.0,6.056195478501753,26.030596163469667
1345,11.0,6.0628621451684195,26.043929496803
1346,11.0,6.0628621451684195,26.04764696892196
1347,11.0,6.0628621451684195,26.051813635588626
1348,11.0,6.0628621451684195,26.055980302255293
1349,11.0,6.0628621451684195,26.05957742455745
1350,11.0,6.0628621451684195,26.06495376864347
1351,11.0,6.0628621451684195,26.071014374704077
1352,11.0,6.068511862682544,26.082313809732327
1353,11.0,6.095538889709571,26.122854350272867
1354,11.0,6.095538889709571,26.12887844665841
1355,11.0,6.099830735203134,26.13746213764553
1356,11.0,6.140647061733746,26.19868662744145
1357,11.0,6.152010698097382,26.215732081986904
1358,11.0,6.152010698097382,26.220471418479793
1359,11.0,6.1790377251244095,26.261011959020333
1360,11.0,6.187371058457742,26.273511959020333
1361,11.0,6.187371058457742,26.277229431139293
1362,11.0,6.187371058457742,26.282605775225313
1363,11.0,6.187371058457742,26.28620289752747
1364,11.0,6.187371058457742,26.303152050069844
1365,11.0,6.187371058457742,26.316665563583356
1366,11.0,6.187371058457742,26.320383035702317
1367,11.0,6.187371058457742,26.33733218824469
1368,11.0,6.187371058457742,26.340929310546848
1369,11.0,6.187371058457742,26.36365658327412
1370,11.0,6.187371058457742,26.36754763385778
1371,11.0,6.194723999634213,26.38225351621072
1372,11.0,6.194723999634213,26.395767029724233
1373,11.0,6.194723999634213,26.422082819197918
1374,11.0,6.194723999634213,26.428143425258526
1375,11.0,6.202076940810684,26.442849307611468
1376,11.0,6.206368786304247,26.45143299859859
1377,11.0,6.206368786304247,26.45515047071755
1378,11.0,6.206368786304247,26.48640047071755
1379,11.0,6.233395813331274,26.526941011258092
1380,11.0,6.233395813331274,26.53083206184175
1381,11.0,6.240062479997941,26.54416539517508
1382,11.0,6.2443543254915035,26.552749086162205
1383,11.0,6.2443543254915035,26.57547635888948
1384,11.0,6.256165349113551,26.59122439038554
1385,11.0,6.267528985477187,26.608269844930994
1386,11.0,6.267528985477187,26.61243651159766
1387,11.0,6.267528985477187,26.64368651159766
1388,11.0,6.273178702991312,26.65498594662591
1389,11.0,6.281512036324646,26.66748594662591
1390,11.0,6.285803881818208,26.676069637613033
1391,11.0,6.294137215151542,26.688569637613032
1392,11.0,6.294137215151542,26.69216675991519
1393,11.0,6.321164242178569,26.73270730045573
1394,11.0,6.321164242178569,26.746405930592715
1395,11.0,6.321164242178569,26.750296981176373
1396,11.0,6.321164242178569,26.756321077561914
1397,11.0,6.321164242178569,26.763032486957886
1398,11.0,6.326813959692694,26.774331921986136
1399,11.0,6.326813959692694,26.778049394105096
1400,11.0,6.326813959692694,26.781646516407253
1401,11.0,6.3351472930260275,26.794146516407253
1402,11.0,6.351020308899043,26.825892548153284
1403,11.0,6.351020308899043,26.829610020272245
1404,11.0,6.36238394526268,26.846655474817698
1405,11.0,6.374194968884727,26.86240350631376
1406,11.0,6.374194968884727,26.875917019827273
1407,11.0,6.374194968884727,26.887965212598356
1408,11.0,6.374194968884727,26.926426751059896
1409,11.0,6.374194968884727,26.93994026457341
1410,11.0,6.37848681437829,26.948523955560532
1411,11.0,6.384136531892414,26.95982339058878
1412,11.0,6.384136531892414,26.96588399664939
1413,11.0,6.384136531892414,26.96960146876835
1414,11.0,6.389786249406539,26.9809009037966
1415,11.0,6.389786249406539,26.98461837591556
1416,11.0,6.39713919058301,26.9993242582685
1417,11.0,6.39713919058301,27.03158232278463
1418,11.0,6.39713919058301,27.075060583654196
1419,11.0,6.39713919058301,27.078657705956353
1420,11.0,6.39713919058301,27.085369115352325
1421,11.0,6.405472523916343,27.097869115352324
1422,11.0,6.413805857249676,27.110369115352324
1423,11.0,6.413805857249676,27.139780880058208
1424,11.0,6.4194555747638,27.151080315086457
1425,11.0,6.4194555747638,27.155819651579346
1426,11.0,6.4194555747638,27.159537123698307
1427,11.0,6.4194555747638,27.17144188560307
1428,11.0,6.4245576155801265,27.181645967235724
1429,11.0,6.4245576155801265,27.18553701781938
1430,11.0,6.4245576155801265,27.214948782525266
1431,11.0,6.4245576155801265,27.258427043394832
1432,11.0,6.429659656396453,27.268631125027486
1433,11.0,6.4414706800185,27.28437915652355
1434,11.0,6.4414706800185,27.294583238156203
1435,11.0,6.452834316382137,27.311628692701657
1436,11.0,6.452834316382137,27.315225815003814
1437,11.0,6.452834316382137,27.333407633185633
1438,11.0,6.457126161875699,27.341991324172756
1439,11.0,6.4622282026920255,27.35219540580541
1440,11.0,6.4622282026920255,27.3569347422983
1441,11.0,6.4622282026920255,27.370448255811812
1442,11.0,6.467330243508352,27.380652337444467
1443,11.0,6.467330243508352,27.386676433830008
1444,11.0,6.467330243508352,27.390567484413666
1445,11.0,6.471622089001914,27.39915117540079
1446,11.0,6.477271806516039,27.410450610429038
1447,11.0,6.477271806516039,27.414047732731195
1448,11.0,6.481563652009601,27.422631423718318
1449,11.0,6.481563652009601,27.466109684587884
1450,11.0,6.486665692825928,27.47631376622054
1451,11.0,6.491767733642254,27.486517847853193
1452,11.0,6.491767733642254,27.490235319972154
1453,11.0,6.491767733642254,27.503748833485666
1454,11.0,6.532584060172866,27.564973323281585
1455,11.0,6.532584060172866,27.56913998994825
1456,11.0,6.532584060172866,27.572737112250408
1457,11.0,6.532584060172866,27.57811345633643
1458,11.0,6.53823377768699,27.589412891364677
1459,11.0,6.5500448013090375,27.60516092286074
1460,11.0,6.5500448013090375,27.617209115631823
1461,11.0,6.5500448013090375,27.620926587750784
1462,11.0,6.577071828336065,27.661467128291324
1463,11.0,6.577071828336065,27.681467128291324
1464,11.0,6.585405161669398,27.693967128291323
1465,11.0,6.585405161669398,27.69756425059348
1466,11.0,6.597216185291445,27.713312282089543
1467,11.0,6.6085798216550815,27.730357736634996
1468,11.0,6.6085798216550815,27.74387125014851
1469,11.0,6.615246488321748,27.75720458348184
1470,11.0,6.615246488321748,27.76194391997473
1471,11.0,6.621913154988415,27.77527725330806
1472,11.0,6.621913154988415,27.78001658980095
1473,11.0,6.621913154988415,27.81126658980095
1474,11.0,6.626205000481978,27.819850280788074
1475,12.0,6.626205000481978,28.319850280788074
1476,12.0,6.6670213270125895,28.381074770583993
1477,12.0,6.6670213270125895,28.38467189288615
1478,12.0,6.6670213270125895,28.38838936500511
1479,12.0,6.6670213270125895,28.395100774401083
1480,12.0,6.6670213270125895,28.39899182498474
1481,12.0,6.6670213270125895,28.40436816907076
1482,12.0,6.678384963376226,28.421413623616214
1483,12.0,6.678384963376226,28.42558029028288
1484,12.0,6.678384963376226,28.42929776240184
1485,12.0,6.678384963376226,28.46054776240184
1486,12.0,6.678384963376226,28.464144884703998
1487,12.0,6.682676808869789,28.47272857569112
1488,12.0,6.682676808869789,28.50397857569112
1489,12.0,6.682676808869789,28.508145242357788
1490,12.0,6.689343475536456,28.52147857569112
1491,13.0,6.689343475536456,29.52147857569112
1492,13.0,6.689343475536456,29.550890340397004
1493,13.0,6.701154499158503,29.566638371893067
1494,13.0,6.701154499158503,29.570805038559733
1495,13.0,6.701154499158503,29.57686564462034
1496,13.0,6.701154499158503,29.590564274757327
1497,13.0,6.706804216672627,29.601863709785576
1498,13.0,6.706804216672627,29.607924315846184
1499,13.0,6.706804216672627,29.618128397478838
1500,13.0,6.712453934186752,29.629427832507087
1501,13.0,6.712453934186752,29.633318883090745
1502,13.0,6.720787267520086,29.645818883090744
1503,13.0,6.729120600853419,29.658318883090743
1504,13.0,6.733412446346981,29.666902574077866
1505,13.0,6.745223469969028,29.68265060557393
1506,13.0,6.745223469969028,29.68867470195947
1507,13.0,6.745223469969028,29.692271824261628
1508,13.0,6.749515315462591,29.70085551524875
1509,13.0,6.749515315462591,29.72085551524875
1510,13.0,6.749515315462591,29.725022181915417
1511,13.0,6.749515315462591,29.74256604156454
1512,13.0,6.749515315462591,29.786044302434107
1513,13.0,6.790331641993203,29.847268792230025
1514,13.0,6.80214266561525,29.86301682372609
1515,13.0,6.80214266561525,29.867183490392755
1516,13.0,6.80214266561525,29.87078061269491
1517,13.0,6.80214266561525,29.887729765237285
1518,13.0,6.80214266561525,29.892469101730175
1519,13.0,6.813953689237297,29.908217133226238
1520,13.0,6.81824553473086,29.91680082421336
1521,13.0,6.81824553473086,29.92286143027397
1522,13.0,6.81824553473086,29.93637494378748
1523,13.0,6.823347575547186,29.946579025420135
1524,13.0,6.823347575547186,29.950296497539096
1525,13.0,6.830700516723656,29.965002379892038
1526,13.0,6.830700516723656,29.971062985952646
1527,13.0,6.830700516723656,29.977123592013253
1528,13.0,6.838053457900127,29.991829474366195
1529,13.0,6.838053457900127,30.03530773523576
1530,13.0,6.838053457900127,30.05348955341758
1531,13.0,6.84234530339369,30.062073244404704
1532,13.0,6.850678636727023,30.074573244404704
1533,13.0,6.86204227309066,30.091618698950157
1534,13.0,6.86204227309066,30.096358035443046
1535,13.0,6.86204227309066,30.12576980014893
1536,13.0,6.86204227309066,30.13179389653447
1537,13.0,6.86204227309066,30.13653323302736
1538,13.0,6.902858599621272,30.19775772282328
1539,13.0,6.929885626648299,30.23829826336382
1540,13.0,6.929885626648299,30.241895385665977
1541,13.0,6.938218959981633,30.254395385665976
1542,13.0,6.943321000797959,30.26459946729863
1543,13.0,6.943321000797959,30.26997581138465
1544,13.0,6.943321000797959,30.299387576090535
1545,13.0,6.943321000797959,30.306098985486507
1546,13.0,6.943321000797959,30.310838321979396
1547,13.0,6.950673941974429,30.32554420433234
1548,13.0,6.981923941974429,30.38804420433234
1549,13.0,6.981923941974429,30.398248285964993
1550,13.0,6.993287578338066,30.415293740510446
1551,13.0,6.9975794238316285,30.42387743149757
1552,13.0,6.9975794238316285,30.429938037558177
1553,13.0,7.005912757164962,30.442438037558176
1554,13.0,7.005912757164962,30.448462133943718
1555,13.0,7.005912757164962,30.453838478029738
1556,13.0,7.0110147979812885,30.464042559662392
1557,13.0,7.018367739157759,30.478748442015334
1558,13.0,7.018367739157759,30.49244707215232
1559,13.0,7.02572068033423,30.507152954505262
1560,13.0,7.02572068033423,30.513177050890803
1561,13.0,7.031370397848354,30.524476485919052
1562,13.0,7.043181421470401,30.540224517415115
1563,13.0,7.070208448497429,30.580765057955656
1564,13.0,7.081572084861065,30.59781051250111
1565,13.0,7.122388411391677,30.659035002297028
1566,13.0,7.122388411391677,30.663774338789917
1567,13.0,7.127490452208003,30.67397842042257
1568,13.0,7.127490452208003,30.684182502055226
1569,13.0,7.1348433933844735,30.698888384408168
1570,13.0,7.1348433933844735,30.703055051074834
1571,13.0,7.140493110898598,30.714354486103083
1572,13.0,7.140493110898598,30.71795160840524
1573,13.0,7.140493110898598,30.72397570479078
1574,13.0,7.167520137925625,30.764516245331322
1575,13.0,7.167520137925625,30.771227654727294
1576,13.0,7.1793311615476725,30.786975686223357
1577,13.0,7.1793311615476725,30.790693158342318
1578,13.0,7.1793311615476725,30.796753764402926
1579,13.0,7.1793311615476725,30.800920431069592
1580,13.0,7.1793311615476725,30.80451755337175
1581,13.0,7.1793311615476725,30.83576755337175
1582,13.0,7.2105811615476725,30.89826755337175
1583,13.0,7.2105811615476725,30.90429164975729
1584,13.0,7.2105811615476725,30.911003059153263
1585,13.0,7.2105811615476725,30.915742395646152
1586,13.0,7.2105811615476725,30.927647157550915
1587,13.0,7.214873007041235,30.936230848538038
1588,13.0,7.221539673707902,30.94956418187137
1589,13.0,7.226641714524228,30.959768263504024
1590,13.0,7.226641714524228,30.964507599996914
1591,13.0,7.238452738146275,30.980255631492977
1592,13.0,7.238452738146275,30.984422298159643
1593,13.0,7.238452738146275,30.9883133487433
1594,13.0,7.246786071479608,31.0008133487433
1595,13.0,7.246786071479608,31.004704399326958
1596,13.0,7.252435788993733,31.016003834355207
1597,13.0,7.252435788993733,31.029702464492193
1598,13.0,7.252435788993733,31.0357630705528
1599,13.0,7.252435788993733,31.03948054267176
1600,13.0,7.259788730170204,31.054186425024703
1601,13.0,7.259788730170204,31.05807747560836
1602,13.0,7.259788730170204,31.07807747560836
1603,13.0,7.267141671346675,31.092783357961302
1604,13.0,7.274494612523146,31.107489240314244
1605,13.0,7.274494612523146,31.111206712433205
1606,14.0,7.274494612523146,32.1112067124332
1607,14.0,7.274494612523146,32.11509776301686
1608,14.0,7.274494612523146,32.12112185940241
1609,14.0,7.274494612523146,32.12528852606908
1610,14.0,7.286305636145193,32.141036557565144
1611,14.0,7.286305636145193,32.144927608148805
1612,14.0,7.286305636145193,32.149666944641694
1613,14.0,7.31333266317222,32.190207485182235
1614,14.0,7.31333266317222,32.19558382926826
1615,14.0,7.31333266317222,32.23906209013782
1616,14.0,7.31333266317222,32.2457734995338
1617,14.0,7.325143686794267,32.26152153102986
1618,14.0,7.325143686794267,32.26823294042583
1619,14.0,7.325143686794267,32.272123991009494
1620,14.0,7.330245727610594,32.282328072642144
1621,14.0,7.337598668787065,32.297033954995086
1622,14.0,7.349409692409112,32.312781986491146
1623,14.0,7.361220716031159,32.328530017987205
1624,14.0,7.361220716031159,32.34204353150072
1625,14.0,7.361220716031159,32.362043531500724
1626,14.0,7.361220716031159,32.36810413756133
1627,14.0,7.361220716031159,32.372270804228
1628,14.0,7.361220716031159,32.37586792653016
1629,14.0,7.361220716031159,32.40086792653016
1630,14.0,7.361220716031159,32.427183716003846
1631,14.0,7.361220716031159,32.44472757565297
1632,14.0,7.361220716031159,32.46745484838024
1633,14.0,7.361220716031159,32.4710519706824
1634,14.0,7.361220716031159,32.488595830331526
1635,14.0,7.361220716031159,32.493335166824416
1636,14.0,7.361220716031159,32.497501833491086
1637,14.0,7.361220716031159,32.501098955793246
1638,14.0,7.361220716031159,32.505265622459916
1639,14.0,7.361220716031159,32.510004958952806
1640,14.0,7.361220716031159,32.52818677713462
1641,14.0,7.373031739653206,32.54393480863068
1642,14.0,7.373031739653206,32.54999541469129
1643,14.0,7.373031739653206,32.56204360746237
1644,14.0,7.373031739653206,32.568067703847916
1645,14.0,7.38136507298654,32.58056770384792
1646,14.0,7.38136507298654,32.587279113243895
1647,14.0,7.38136507298654,32.59932730601498
1648,14.0,7.38136507298654,32.604703650101
1649,14.0,7.38136507298654,32.62553698343434
1650,14.0,7.389698406319873,32.63803698343434
1651,14.0,7.389698406319873,32.67507402047138
1652,14.0,7.389698406319873,32.71855228134094
1653,14.0,7.40106204268351,32.735597735886394
1654,14.0,7.40106204268351,32.74097407997242
1655,14.0,7.405353888177072,32.74955777095954
1656,14.0,7.405353888177072,32.754934115045565
1657,14.0,7.405353888177072,32.766838876950324
1658,14.0,7.405353888177072,32.77286297333587
1659,14.0,7.405353888177072,32.786376486849385
1660,14.0,7.405353888177072,32.791115823342274
1661,14.0,7.405353888177072,32.79500687392593
1662,14.0,7.405353888177072,32.79889792450959
1663,14.0,7.405353888177072,32.80249504681175
1664,14.0,7.405353888177072,32.808519143197294
1665,14.0,7.4104559289933984,32.818723224829945
1666,14.0,7.4178088701698695,32.83342910718289
1667,14.0,7.4178088701698695,32.87189064564443
1668,14.0,7.4178088701698695,32.875608117763385
1669,14.0,7.4178088701698695,32.879205240065545
1670,14.0,7.4178088701698695,32.8829227121845
1671,14.0,7.4178088701698695,32.88766204867739
1672,14.0,7.429172506533506,32.904707503222845
1673,14.0,7.429172506533506,32.9085985538065
1674,14.0,7.437505839866839,32.9210985538065
1675,14.0,7.437505839866839,32.933146746577584
1676,14.0,7.4417976853604015,32.94173043756471
1677,14.0,7.450131018693735,32.95423043756471
1678,14.0,7.466004034566751,32.98597646931074
1679,14.0,7.466004034566751,32.99071580580363
1680,14.0,7.466004034566751,32.99431292810579
1681,14.0,7.466004034566751,33.00102433750177
1682,14.0,7.466004034566751,33.021857670835104
1683,14.0,7.466004034566751,33.033905863606186
1684,14.0,7.466004034566751,33.038072530272856
1685,14.0,7.471653752080876,33.049371965301106
1686,14.0,7.471653752080876,33.05474830938713
1687,14.0,7.471653752080876,33.060772405772674
1688,14.0,7.479006693257347,33.075478288125616
1689,14.0,7.479006693257347,33.113939826587156
1690,15.0,7.479006693257347,34.113939826587156
1691,15.0,7.506033720284374,34.1544803671277
1692,15.0,7.506033720284374,34.19294190558924
1693,15.0,7.506033720284374,34.19710857225591
1694,15.0,7.506033720284374,34.200826044374864
1695,15.0,7.506033720284374,34.20454351649382
1696,15.0,7.506033720284374,34.216591709264904
1697,15.0,7.506033720284374,34.22196805335093
1698,15.0,7.506033720284374,34.25530138668426
1699,15.0,7.506033720284374,34.26136199274487
1700,15.0,7.506033720284374,34.26552865941154
1701,15.0,7.533060747311401,34.30606919995208
1702,15.0,7.533060747311401,34.338327264468205
1703,15.0,7.541394080644734,34.35082726446821
1704,15.0,7.553205104266781,34.36657529596427
1705,15.0,7.553205104266781,34.370292768083225
1706,15.0,7.569078120139797,34.402038799829256
1707,15.0,7.576431061316267,34.4167446821822
1708,15.0,7.581533102132593,34.42694876381485
1709,15.0,7.593344125754641,34.44269679531091
1710,15.0,7.593344125754641,34.449408204706884
1711,15.0,7.600697066931112,34.464114087059826
1712,15.0,7.600697066931112,34.49042987653351
1713,15.0,7.606346784445236,34.50172931156176
1714,15.0,7.606346784445236,34.50646864805465
1715,15.0,7.606346784445236,34.53872671257078
1716,15.0,7.633373811472263,34.57926725311132
1717,15.0,7.633373811472263,34.59926725311132
1718,15.0,7.641707144805597,34.611767253111324
1719,15.0,7.646809185621923,34.621971334743975
1720,15.0,7.646809185621923,34.64197133474398
1721,15.0,7.646809185621923,34.64586238532763
1722,15.0,7.658620209243971,34.66161041682369
1723,15.0,7.658620209243971,34.66634975331658
1724,15.0,7.658620209243971,34.67108908980947
1725,15.0,7.658620209243971,34.68129317144212
1726,15.0,7.669983845607607,34.698338625987574
1727,15.0,7.701233845607607,34.760838625987574
1728,15.0,7.701233845607607,34.764435748289735
1729,15.0,7.701233845607607,34.768602414956405
1730,15.0,7.701233845607607,34.773341751449294
1731,15.0,7.701233845607607,34.7933417514493
1732,15.0,7.701233845607607,34.79750841811597
1733,15.0,7.717106861480623,34.829254449862
1734,15.0,7.717106861480623,34.832971921980956
1735,15.0,7.717106861480623,34.87645018285052
1736,15.0,7.717106861480623,34.88251078891113
1737,15.0,7.717106861480623,34.88640183949478
1738,15.0,7.732979877353639,34.91814787124081
1739,15.0,7.737271722847201,34.926731562227936
1740,15.0,7.737271722847201,34.94024507574145
1741,15.0,7.737271722847201,34.96107840907479
1742,15.0,7.737271722847201,34.97128249070744
1743,15.0,7.737271722847201,34.974999962826395
1744,15.0,7.737271722847201,34.985204044459046
1745,15.0,7.737271722847201,34.99871755797256
1746,15.0,7.737271722847201,35.01223107148608
1747,15.0,7.737271722847201,35.02427926425716
1748,15.0,7.749082746469249,35.04002729575322
1749,15.0,7.749082746469249,35.05193205765798
1750,15.0,7.749082746469249,35.06383681956274
1751,15.0,7.749082746469249,35.07588501233382
1752,15.0,7.760893770091296,35.09163304382989
1753,15.0,7.801710096621908,35.152857533625806
1754,15.0,7.801710096621908,35.15657500574476
1755,15.0,7.801710096621908,35.18883307026089
1756,15.0,7.8175831124949235,35.22057910200692
1757,15.0,7.8175831124949235,35.23427773214391
1758,15.0,7.82894674885856,35.25132318668936
1759,15.0,7.8407577724806075,35.26707121818542
1760,15.0,7.847424439147274,35.28040455151876
1761,15.0,7.855757772480608,35.29290455151876
1762,15.0,7.855757772480608,35.29896515757937
1763,15.0,7.855757772480608,35.30370449407226
1764,15.0,7.860049617974171,35.31228818505938
1765,15.0,7.865151658790497,35.32249226669203
1766,15.0,7.8765152951541335,35.339537721237484
1767,15.0,7.8765152951541335,35.34556181762303
1768,15.0,7.8765152951541335,35.351585914008574
1769,15.0,7.8765152951541335,35.36976773219039
1770,15.0,7.8765152951541335,35.373658782774044
1771,15.0,7.8765152951541335,35.37968287915959
1772,15.0,7.882165012668258,35.39098231418784
1773,15.0,7.889517953844729,35.40568819654078
1774,15.0,7.889517953844729,35.40957924712444
1775,15.0,7.889517953844729,35.4134702977081
1776,15.0,7.889517953844729,35.42698381122162
1777,15.0,7.893809799338292,35.43556750220874
1778,15.0,7.893809799338292,35.4392849743277
1779,15.0,7.893809799338292,35.45118973623246
1780,15.0,7.899459516852416,35.46248917126071
1781,15.0,7.903751362345979,35.47107286224783
1782,15.0,7.908853403162305,35.48127694388048
1783,15.0,7.908853403162305,35.48544361054715
1784,15.0,7.908853403162305,35.48933466113081
1785,15.0,7.908853403162305,35.49953874276346
1786,15.0,7.940103403162305,35.56203874276346
1787,15.0,7.940103403162305,35.56575621488242
1788,15.0,7.940103403162305,35.592072004356105
1789,15.0,7.940103403162305,35.60577063449309
1790,15.0,7.940103403162305,35.611794730878636
1791,15.0,7.940103403162305,35.61568578146229
1792,15.0,7.940103403162305,35.61957683204595
1793,15.0,7.9443952486558675,35.628160523033074
1794,15.0,7.955758885019504,35.64520597757853
1795,15.0,7.955758885019504,35.65058232166455
1796,15.0,7.955758885019504,35.65474898833122
1797,15.0,7.961408602533629,35.66604842335947
1798,15.0,7.961408602533629,35.66993947394313
1799,15.0,7.961408602533629,35.6741061406098
1800,15.0,7.961408602533629,35.68780477074679
1801,15.0,7.961408602533629,35.70150340088377
1802,15.0,7.961408602533629,35.70510052318593
1803,15.0,7.961408602533629,35.71700528509069
1804,15.0,7.965700448027191,35.725588976077816
1805,15.0,7.974033781360525,35.73808897607782
1806,15.0,7.974033781360525,35.751602489591335
1807,15.0,7.974033781360525,35.756341826084224
1808,15.0,7.985844804982572,35.77208985758028
1809,15.0,7.985844804982572,35.78578848771727
1810,15.0,7.990136650476135,35.79437217870439
1811,15.0,7.990136650476135,35.81937217870439
1812,15.0,7.990136650476135,35.85163024322052
1813,15.0,7.995786367990259,35.86292967824877
1814,15.0,8.000078213483821,35.87151336923589
1815,15.0,8.000078213483821,35.88171745086854
1816,15.0,8.000078213483821,35.88645678736143
1817,15.0,8.01188923710587,35.9022048188575
1818,15.0,8.01188923710587,35.908265424918106
1819,15.0,8.01188923710587,35.92521457746048
1820,15.0,8.020222570439202,35.93771457746048
1821,15.0,8.026889237105868,35.95104791079382
1822,15.0,8.026889237105868,35.9630961035649
1823,15.0,8.053916264132894,36.00363664410544
1824,15.0,8.065727287754942,36.0193846756015
1825,15.0,8.07753831137699,36.03513270709756
1826,15.0,8.083188028891115,36.04643214212581
1827,15.0,8.094551665254752,36.06347759667126
1828,15.0,8.094551665254752,36.06950169305681
1829,15.0,8.094551665254752,36.07487803714283
1830,15.0,8.100201382768876,36.08617747217108
1831,15.0,8.100201382768876,36.09091680866397
1832,15.0,8.100201382768876,36.09463428078293
1833,15.0,8.100201382768876,36.1013456901789
1834,15.0,8.100201382768876,36.10608502667179
1835,15.0,8.111565019132513,36.123130481217245
1836,15.0,8.111565019132513,36.16016751825428
1837,15.0,8.111565019132513,36.16490685474717
1838,15.0,8.111565019132513,36.20194389178421
1839,15.0,8.111565019132513,36.2066832282771
1840,15.0,8.12292865549615,36.22372868282255
1841,15.0,8.134739679118198,36.23947671431861
1842,15.0,8.134739679118198,36.24307383662077
1843,15.0,8.141406345784864,36.25640716995411
1844,15.0,8.141406345784864,36.26057383662078
1845,15.0,8.141406345784864,36.28057383662078
1846,15.0,8.145698191278425,36.289157527607905
1847,15.0,8.149990036771987,36.29774121859503
1848,15.0,8.157342977948458,36.31244710094797
1849,15.0,8.164009644615124,36.325780434281306
1850,15.0,8.164009644615124,36.32937755658347
1851,15.0,8.164009644615124,36.34937755658347
1852,15.0,8.164009644615124,36.36937755658347
1853,15.0,8.164009644615124,36.389377556583476
1854,15.0,8.168301490108686,36.3979612475706
1855,15.0,8.17395120762281,36.40926068259885
1856,15.0,8.17395120762281,36.4194647642315
1857,15.0,8.17395120762281,36.42420410072439
1858,15.0,8.17395120762281,36.43610886262915
1859,15.0,8.214767534153422,36.497333352425066
1860,15.0,8.219059379646984,36.50591704341219
1861,15.0,8.219059379646984,36.52346090306131
1862,15.0,8.24608640667401,36.56400144360185
1863,15.0,8.254419740007343,36.576501443601856
1864,15.0,8.266230763629391,36.592249475097915
1865,15.0,8.270522609122953,36.60083316608504
1866,15.0,8.277189275789619,36.614166499418374
1867,15.0,8.277189275789619,36.618057550002035
1868,15.0,8.277189275789619,36.621654672304196
1869,15.0,8.31800560232023,36.682879162100114
1870,15.0,8.31800560232023,36.6965777922371
1871,15.0,8.326338935653563,36.7090777922371
1872,15.0,8.326338935653563,36.719281873869754
1873,15.0,8.326338935653563,36.750531873869754
1874,15.0,8.334672268986896,36.76303187386976
1875,15.0,8.334672268986896,36.76719854053643
1876,15.0,8.334672268986896,36.770916012655384
1877,15.0,8.365922268986896,36.833416012655384
1878,15.0,8.377285905350533,36.85046146720084
1879,15.0,8.377285905350533,36.854058589503
1880,15.0,8.382935622864657,36.86535802453125
1881,15.0,8.382935622864657,36.86895514683341
1882,15.0,8.382935622864657,36.875015752894015
1883,15.0,8.390288564041128,36.88972163524696
1884,15.0,8.390288564041128,36.89388830191363
1885,15.0,8.390288564041128,36.898627638406516
1886,15.0,8.39458040953469,36.90721132939364
1887,15.0,8.398872255028252,36.91579502038076
1888,15.0,8.425899282055278,36.9563355609213
1889,15.0,8.425899282055278,36.96050222758797
1890,15.0,8.425899282055278,36.96652632397352
1891,15.0,8.433252223231749,36.98123220632646
1892,15.0,8.433252223231749,36.98482932862862
1893,15.0,8.433252223231749,37.00982932862862
1894,15.0,8.460279250258775,37.05036986916916
1895,15.0,8.460279250258775,37.05396699147132
1896,15.0,8.460279250258775,37.059991087856865
1897,15.0,8.460279250258775,37.06601518424241
1898,15.0,8.466945916925441,37.079348517575745
1899,15.0,8.471237762419003,37.08793220856287
1900,15.0,8.471237762419003,37.09182325914652
1901,15.0,8.478590703595474,37.106529141499465
1902,15.0,8.478590703595474,37.11857733427055
1903,15.0,8.482882549089036,37.12716102525767
1904,15.0,8.482882549089036,37.13087849737663
1905,15.0,8.487984589905363,37.14108257900928
1906,15.0,8.515011616932389,37.18162311954982
1907,15.0,8.515011616932389,37.18522024185198
1908,15.0,8.515011616932389,37.18881736415414
1909,15.0,8.515011616932389,37.19355670064703
1910,15.0,8.515011616932389,37.1977233673137
1911,15.0,8.515011616932389,37.20246270380659
1912,15.0,8.526375253296026,37.21950815835204
1913,15.0,8.526375253296026,37.242235431079315
1914,15.0,8.567191579826638,37.303459920875234
1915,15.0,8.567191579826638,37.307626587541904
1916,15.0,8.567191579826638,37.311793254208574
1917,15.0,8.573858246493304,37.32512658754191
1918,15.0,8.573858246493304,37.32884405966087
1919,15.0,8.573858246493304,37.365881096697905
1920,15.0,8.573858246493304,37.369478219000065
1921,15.0,8.57896028730963,37.379682300632716
1922,15.0,8.57896028730963,37.416719337669754
1923,15.0,8.57896028730963,37.42343074706573
1924,15.0,8.57896028730963,37.43533550897049
1925,15.0,8.587293620642964,37.44783550897049
1926,15.0,8.587293620642964,37.48629704743203
1927,15.0,8.587293620642964,37.49001451955099
1928,15.0,8.587293620642964,37.49390557013464
1929,15.0,8.587293620642964,37.52515557013464
1930,15.0,8.587293620642964,37.528752692436804
1931,15.0,8.591585466136525,37.53733638342393
1932,15.0,8.603396489758573,37.553084414919994
1933,15.0,8.603396489758573,37.556681537222154
1934,15.0,8.610749430935044,37.571387419575096
1935,15.0,8.610749430935044,37.58343561234618
1936,15.0,8.610749430935044,37.59548380511726
1937,15.0,8.610749430935044,37.60022314161015
1938,15.0,8.616399148449169,37.6115225766384
1939,15.0,8.616399148449169,37.61626191313129
1940,15.0,8.616399148449169,37.622973322527265
1941,15.0,8.616399148449169,37.62669079464622
1942,15.0,8.628210172071217,37.64243882614228
1943,15.0,8.633859889585342,37.65373826117053
1944,15.0,8.633859889585342,37.659762357556076
1945,15.0,8.633859889585342,37.664501694048965
1946,15.0,8.633859889585342,37.68722896677624
1947,15.0,8.633859889585342,37.693289572836846
1948,15.0,8.642193222918674,37.70578957283685
1949,15.0,8.647842940432799,37.7170890078651
1950,15.0,8.647842940432799,37.730602521378614
1951,15.0,8.653492657946924,37.74190195640686
1952,15.0,8.66936567381994,37.773647988152895
1953,15.0,8.676032340486605,37.78698132148623
1954,15.0,8.687395976850242,37.804026776031684
1955,15.0,8.687395976850242,37.80774424815064
1956,15.0,8.694748918026713,37.82245013050358
1957,15.0,8.70655994164876,37.83819816199964
1958,15.0,8.70655994164876,37.8419156341186
1959,15.0,8.712209659162884,37.85321506914685
1960,15.0,8.717311699979211,37.8634191507795
1961,15.0,8.717311699979211,37.86713662289846
1962,15.0,8.717311699979211,37.899394687414585
1963,15.0,8.721603545472773,37.90797837840171
1964,15.0,8.721603545472773,37.91214504506838
1965,15.0,8.721603545472773,37.93487231779565
1966,15.0,8.73296718183641,37.951917772341105
1967,15.0,8.73296718183641,37.955514894643265
1968,15.0,8.73296718183641,37.96902840815678
1969,15.0,8.73296718183641,37.97274588027574
1970,15.0,8.73296718183641,37.9763430025779
1971,15.0,8.773783508367021,38.03756749237382
1972,15.0,8.779433225881146,38.04886692740207
1973,15.0,8.779433225881146,38.052584399521024
1974,15.0,8.779433225881146,38.07258439952103
1975,15.0,8.786786167057617,38.08729028187397
1976,15.0,8.786786167057617,38.09202961836686
1977,15.0,8.786786167057617,38.12536295170019
1978,15.0,8.786786167057617,38.129254002283844
1979,15.0,8.786786167057617,38.15008733561718
1980,15.0,8.786786167057617,38.15380480773614
1981,15.0,8.793452833724283,38.16713814106947
1982,15.0,8.793452833724283,38.172514485155496
1983,15.0,8.799102551238407,38.183813920183745
1984,15.0,8.799102551238407,38.18983801656929
1985,15.0,8.804752268752532,38.20113745159754
1986,15.0,8.804752268752532,38.20651379568356
1987,15.0,8.809044114246094,38.215097486670686
1988,15.0,8.82085513786814,38.230845518166745
1989,15.0,8.82085513786814,38.23686961455229
1990,15.0,8.82085513786814,38.24058708667125
1991,15.0,8.825146983361702,38.24917077765837
1992,15.0,8.825146983361702,38.25391011415126
1993,15.0,8.825146983361702,38.25807678081793
1994,15.0,8.825146983361702,38.26281611731082
1995,15.0,8.825146983361702,38.26653358942978
1996,15.0,8.856396983361702,38.32903358942978
1997,15.0,8.856396983361702,38.33320025609645
1998,15.0,8.856396983361702,38.3434043377291
1999,15.0,8.856396983361702,38.37281610243498
2000,15.0,8.863063650028367,38.38614943576832
2001,15.0,8.863063650028367,38.40433125395013
2002,15.0,8.863063650028367,38.408222304533794
2003,15.0,8.868713367542492,38.41952173956204
2004,16.0,8.868713367542492,39.41952173956204
2005,16.0,8.876066308718963,39.434227621914985
2006,16.0,8.876066308718963,39.4477411354285
2007,16.0,8.883419249895434,39.46244701778144
2008,16.0,8.883419249895434,39.46847111416699
2009,16.0,8.883419249895434,39.47321045065988
2010,16.0,8.89929226576845,39.50495648240591
2011,16.0,8.89929226576845,39.50884753298956
2012,16.0,8.89929226576845,39.512738583573224
2013,16.0,8.903584111262012,39.52132227456035
2014,16.0,8.903584111262012,39.53322703646511
2015,16.0,8.910937052438483,39.54793291881805
2016,16.0,8.917603719105148,39.561266252151384
2017,16.0,8.925937052438481,39.57376625215139
2018,16.0,8.925937052438481,39.579826858211995
2019,16.0,8.925937052438481,39.58354433033095
2020,16.0,8.925937052438481,39.61580239484708
2021,16.0,8.93774807606053,39.63155042634314
2022,16.0,8.942039921554091,39.64013411733026
2023,16.0,8.942039921554091,39.66644990680395
2024,16.0,8.942039921554091,39.67316131619992
2025,16.0,8.942039921554091,39.6958885889272
2026,16.0,8.942039921554091,39.701949194987805
2027,16.0,8.946331767047653,39.71053288597493
2028,16.0,8.987148093578265,39.77175737577085
2029,16.0,8.994501034754736,39.78646325812379
2030,16.0,8.994501034754736,39.79666733975644
2031,16.0,8.994501034754736,39.810365969893425
2032,16.0,8.994501034754736,39.814257020477086
2033,16.0,8.994501034754736,39.818996356969976
2034,16.0,8.994501034754736,39.851254421486104
2035,16.0,9.001853975931207,39.865960303839046
2036,16.0,9.001853975931207,39.87947381735256
2037,16.0,9.001853975931207,39.88336486793622
2038,16.0,9.001853975931207,39.89356894956887
2039,16.0,9.008520642597873,39.90690228290221
2040,16.0,9.008520642597873,39.93916034741834
2041,16.0,9.008520642597873,39.943051398002
2042,16.0,9.008520642597873,39.94779073449489
2043,16.0,9.015187309264538,39.96112406782822
2044,16.0,9.020837026778663,39.97242350285647
2045,16.0,9.020837026778663,39.99742350285647
2046,16.0,9.02593906759499,40.00762758448912
2047,16.0,9.02593906759499,40.01179425115579
2048,16.0,9.02593906759499,40.01539137345795
2049,16.0,9.02593906759499,40.05385291191949
2050,16.0,9.02593906759499,40.08611097643562
2051,16.0,9.031041108411317,40.09631505806827
2052,16.0,9.031041108411317,40.10048172473494
2053,16.0,9.031041108411317,40.11399523824846
2054,16.0,9.031041108411317,40.118734574741346
2055,16.0,9.037707775077983,40.13206790807468
2056,16.0,9.037707775077983,40.1502497262565
2057,16.0,9.037707775077983,40.15562607034252
2058,16.0,9.037707775077983,40.16036540683541
2059,16.0,9.037707775077983,40.167076816231386
2060,16.0,9.037707775077983,40.17378822562736
2061,16.0,9.037707775077983,40.17852756212025
2062,16.0,9.037707775077983,40.1845516585058
2063,16.0,9.037707775077983,40.20538499183913
2064,16.0,9.037707775077983,40.20910246395809
2065,16.0,9.04907141144162,40.22614791850354
2066,16.0,9.054721128955745,40.23744735353179
2067,16.0,9.054721128955745,40.242823697617816
2068,16.0,9.054721128955745,40.24654116973677
2069,16.0,9.054721128955745,40.28500270819831
2070,16.0,9.054721128955745,40.29037905228434
2071,16.0,9.054721128955745,40.294096524403294
2072,16.0,9.063054462289077,40.3065965244033
2073,16.0,9.063054462289077,40.3378465244033
2074,16.0,9.063054462289077,40.34805060603595
2075,16.0,9.063054462289077,40.36156411954946
2076,16.0,9.063054462289077,40.37974593773128
2077,16.0,9.063054462289077,40.38391260439795
2078,16.0,9.063054462289077,40.38807927106462
2079,16.0,9.063054462289077,40.39224593773129
2080,16.0,9.063054462289077,40.398270034116834
2081,16.0,9.063054462289077,40.401867156418994
2082,16.0,9.063054462289077,40.435200489752326
2083,16.0,9.074865485911126,40.45094852124839
2084,16.0,9.086676509533174,40.46669655274445
2085,16.0,9.098487533155222,40.48244458424051
2086,16.0,9.098487533155222,40.48661125090718
2087,16.0,9.098487533155222,40.5001247644207
2088,16.0,9.098487533155222,40.503842236539654
2089,16.0,9.103589573971549,40.514046318172305
2090,16.0,9.103589573971549,40.53677359089958
2091,16.0,9.10788141946511,40.5453572818867
2092,16.0,9.10788141946511,40.55206869128268
2093,16.0,9.116214752798443,40.56456869128268
2094,16.0,9.116214752798443,40.568459741866334
2095,16.0,9.116214752798443,40.572350792449996
2096,16.0,9.116214752798443,40.577090128942885
2097,16.0,9.116214752798443,40.580687251245045
2098,16.0,9.116214752798443,40.584853917911715
2099,16.0,9.116214752798443,40.58874496849538
2100,16.0,9.116214752798443,40.59545637789135
2101,16.0,9.124548086131776,40.607956377891355
2102,16.0,9.124548086131776,40.62146989140487
2103,16.0,9.124548086131776,40.62506701370703
2104,16.0,9.13288141946511,40.637567013707034
2105,16.0,9.14023436064158,40.652272896059976
2106,16.0,9.156107376514596,40.68401892780601
2107,16.0,9.156107376514596,40.68790997838967
2108,16.0,9.16175709402872,40.69920941341792
2109,16.0,9.173120730392357,40.71625486796337
2110,16.0,9.177412575885919,40.724838558950495
2111,16.0,9.177412575885919,40.74238241859962
2112,16.0,9.177412575885919,40.74840651498516
2113,16.0,9.177412575885919,40.758610596617814
2114,16.0,9.182514616702246,40.768814678250465
2115,16.0,9.182514616702246,40.77419102233649
2116,16.0,9.194325640324294,40.789939053832555
2117,16.0,9.194325640324294,40.80812087201437
2118,16.0,9.199427681140621,40.81832495364702
2119,17.0,9.199427681140621,41.31832495364702
2120,17.0,9.199427681140621,41.32192207594918
2121,17.0,9.204529721956948,41.33212615758183
2122,17.0,9.204529721956948,41.33584362970079
2123,17.0,9.204529721956948,41.34774839160555
2124,17.0,9.211196388623614,41.361081724938884
2125,17.0,9.21786305529028,41.37441505827222
2126,17.0,9.21786305529028,41.37858172493889
2127,17.0,9.21786305529028,41.407993489644774
2128,17.0,9.21786305529028,41.41171096176373
2129,17.0,9.21786305529028,41.4158776284304
2130,17.0,9.229674078912328,41.43162565992647
2131,17.0,9.229674078912328,41.44182974155912
2132,17.0,9.229674078912328,41.44785383794466
2133,17.0,9.229674078912328,41.45387793433021
2134,17.0,9.27049040544294,41.51510242412613
2135,17.0,9.282301429064987,41.530850455622186
2136,17.0,9.282301429064987,41.535589792115076
2137,17.0,9.282301429064987,41.540329128607965
2138,17.0,9.282301429064987,41.55237732137905
2139,17.0,9.323117755595598,41.613601811174966
2140,17.0,9.354367755595598,41.676101811174966
2141,17.0,9.354367755595598,41.6969351445083
2142,17.0,9.362701088928931,41.709435144508305
2143,17.0,9.367803129745258,41.719639226140956
2144,17.0,9.376136463078591,41.73213922614096
2145,17.0,9.416952789609203,41.79336371593688
2146,17.0,9.416952789609203,41.7987400600229
2147,17.0,9.423619456275869,41.812073393356236
2148,17.0,9.43097239745234,41.82677927570918
2149,17.0,9.442783421074388,41.842527307205245
2150,17.0,9.454147057438025,41.8595727617507
2151,17.0,9.454147057438025,41.86316988405286
2152,17.0,9.454147057438025,41.88948567352654
2153,17.0,9.454147057438025,41.91889743823243
2154,17.0,9.461499998614496,41.93360332058537
2155,17.0,9.461499998614496,41.94565151335645
2156,17.0,9.461499998614496,41.951675609742
2157,17.0,9.461499998614496,41.95584227640867
2158,17.0,9.477373014487512,41.9875883081547
2159,18.0,9.477373014487512,41.99963650092578
2160,18.0,9.477373014487512,42.003527551509436
2161,18.0,9.493246030360527,42.03527358325547
2162,18.0,9.493246030360527,42.038991055374424
2163,18.0,9.493246030360527,42.042882105958086
2164,18.0,9.493246030360527,42.05658073609507
2165,18.0,9.493246030360527,42.06678481772772
2166,18.0,9.520273057387554,42.10732535826826
2167,18.0,9.520273057387554,42.12102398840525
2168,18.0,9.524564902881115,42.12960767939237
2169,18.0,9.524564902881115,42.134984023478395
2170,18.0,9.528856748374677,42.14356771446552
2171,18.0,9.528856748374677,42.147285186584476
2172,18.0,9.528856748374677,42.151451853251146
2173,18.0,9.540667771996723,42.167199884747205
2174,18.0,9.54733443866339,42.18053321808054
2175,18.0,9.54733443866339,42.18469988474721
2176,18.0,9.555667771996722,42.197199884747214
2177,18.0,9.567478795618769,42.21294791624328
2178,18.0,9.567478795618769,42.231129734425096
2179,18.0,9.567478795618769,42.237190340485704
2180,18.0,9.594505822645795,42.277730881026244
2181,18.0,9.598797668139357,42.28631457201337
2182,18.0,9.598797668139357,42.29302598140934
2183,18.0,9.598797668139357,42.303230063041994
2184,18.0,9.598797668139357,42.341691601503534
2185,18.0,9.598797668139357,42.351895683136185
2186,18.0,9.598797668139357,42.35795628919679
2187,18.0,9.598797668139357,42.36986105110155
2188,18.0,9.598797668139357,42.37657246049753
2189,18.0,9.605464334806022,42.38990579383086
2190,18.0,9.609756180299584,42.398489484817986
2191,18.0,9.609756180299584,42.4120029983315
2192,18.0,9.62111981666322,42.429048452876955
2193,18.0,9.62111981666322,42.43293950346062
2194,18.0,9.62111981666322,42.43896359984616
2195,18.0,9.62111981666322,42.44313026651283
2196,18.0,9.62111981666322,42.449154362898376
2197,18.0,9.62111981666322,42.45287183501733
2198,18.0,9.62111981666322,42.456762885600995
2199,18.0,9.628472757839692,42.47146876795394
2200,18.0,9.64028378146174,42.487216799449996
2201,18.0,9.645385822278067,42.49742088108265
2202,18.0,9.650487863094394,42.5076249627153
2203,18.0,9.655589903910721,42.51782904434795
2204,18.0,9.655589903910721,42.52256838084084
2205,19.0,9.988923237244055,43.1892350475075
2206,19.0,9.988923237244055,43.19529565356811
2207,19.0,9.995589903910721,43.208628986901445
2208,19.0,9.995589903910721,43.22214250041496
2209,19.0,9.995589903910721,43.22585997253392
2210,19.0,10.006953540274358,43.24290542707937
2211,19.0,10.006953540274358,43.246796477663025
2212,19.0,10.006953540274358,43.250393599965186
2213,19.0,10.006953540274358,43.275393599965184
2214,19.0,10.006953540274358,43.285597681597835
2215,19.0,10.006953540274358,43.30559768159784
2216,19.0,10.006953540274358,43.32314154124696
2217,19.0,10.006953540274358,43.32685901336592
2218,19.0,10.006953540274358,43.36389605040296
2219,19.0,10.006953540274358,43.368635386895846
2220,19.0,10.006953540274358,43.374695992956454
2221,19.0,10.022826556147374,43.406442024702486
2222,19.0,10.03419019251101,43.42348747924794
2223,19.0,10.042523525844343,43.43598747924794
2224,19.0,10.048173243358468,43.44728691427619
2225,19.0,10.048173243358468,43.452663258362215
2226,19.0,10.05246508885203,43.46124694934934
2227,19.0,10.05246508885203,43.4648440716515
2228,19.0,10.060798422185362,43.4773440716515
2229,19.0,10.072609445807409,43.49309210314756
2230,19.0,10.079276112474075,43.506425436480896
2231,19.0,10.079276112474075,43.51993894999441
2232,19.0,10.079276112474075,43.53184371189917
2233,19.0,10.079276112474075,43.54204779353182
2234,19.0,10.083567957967636,43.550631484518945
2235,19.0,10.095378981589683,43.566379516015004
2236,19.0,10.10719000521173,43.582127547511064
2237,19.0,10.112292046028058,43.592331629143715
2238,19.0,10.112292046028058,43.61233162914372
2239,19.0,10.112292046028058,43.625845142657234
2240,19.0,10.112292046028058,43.62973619324089
2241,19.0,10.112292046028058,43.633453665359845
2242,19.0,10.112292046028058,43.63951427142045
2243,19.0,10.112292046028058,43.672847604753784
2244,19.0,10.112292046028058,43.67758694124667
2245,19.0,10.112292046028058,43.69576875942849
2246,19.0,10.112292046028058,43.702480168824465
2247,19.0,10.112292046028058,43.706371219408126
2248,19.0,10.112292046028058,43.71239531579367
2249,19.0,10.112292046028058,43.71611278791263
2250,19.0,10.112292046028058,43.72213688429817
2251,19.0,10.112292046028058,43.72884829369415
2252,19.0,10.124103069650104,43.744596325190216
2253,19.0,10.124103069650104,43.748193447492376
2254,19.0,10.131456010826575,43.76289932984532
2255,19.0,10.131456010826575,43.766616801964275
2256,19.0,10.131456010826575,43.770213924266436
2257,19.0,10.131456010826575,43.77627453032704
2258,19.0,10.136558051642902,43.786478611959694
2259,19.0,10.143224718309568,43.79981194529303
2260,19.0,10.143224718309568,43.805836041678575
2261,19.0,10.14751656380313,43.8144197326657
2262,19.0,10.151808409296692,43.82300342365282
2263,19.0,10.151808409296692,43.845730696380095
2264,19.0,10.158475075963358,43.85906402971343
2265,19.0,10.158475075963358,43.8632306963801
2266,19.0,10.170286099585404,43.87897872787616
2267,19.0,10.170286099585404,43.88269619999512
2268,19.0,10.170286099585404,43.888756806055724
2269,19.0,10.170286099585404,43.892923472722394
2270,19.0,10.170286099585404,43.897662809215284
2271,19.0,10.175935817099528,43.90896224424353
2272,20.0,10.675935817099528,44.65896224424353
2273,20.0,10.675935817099528,44.66285329482719
2274,20.0,10.683288758276,44.67755917718013
2275,20.0,10.683288758276,44.68293552126615
2276,20.0,10.683288758276,44.68665299338511
2277,20.0,10.683288758276,44.69081966005178
2278,20.0,10.683288758276,44.704333173565296
2279,20.0,10.683288758276,44.71638136633638
2280,20.0,10.689955424942665,44.729714699669714
2281,20.0,10.696622091609331,44.74304803300305
2282,20.0,10.707985727972968,44.7600934875485
2283,20.0,10.707985727972968,44.76680489694448
2284,20.0,10.707985727972968,44.77700897857713
2285,20.0,10.723858743845984,44.80875501032316
2286,20.0,10.731211685022455,44.8234608926761
2287,20.0,10.731211685022455,44.828837236762126
2288,20.0,10.742575321386092,44.84588269130758
2289,20.0,10.742575321386092,44.85194329736819
2290,20.0,10.742575321386092,44.86889244991056
2291,20.0,10.742575321386092,44.87909653154321
2292,20.0,10.753938957749728,44.896141986088665
2293,20.0,10.762272291083061,44.90864198608867
2294,20.0,10.762272291083061,44.91253303667233
2295,20.0,10.762272291083061,44.91859364273294
2296,20.0,10.762272291083061,44.923332979225826
2297,20.0,10.762272291083061,44.927499645892496
2298,20.0,10.762272291083061,44.931666312559166
2299,20.0,10.762272291083061,44.93769040894471
2300,20.0,10.77408331470511,44.95343844044078
2301,20.0,10.77408331470511,44.95760510710745
2302,20.0,10.77408331470511,44.96298145119347
2303,20.0,10.77408331470511,44.96904205725408
2304,20.0,10.77408331470511,44.972759529373036
2305,20.0,10.77408331470511,44.978820135433644
2306,20.0,10.77408331470511,44.98484423181919
2307,20.0,10.779185355521436,44.99504831345184
2308,20.0,10.779185355521436,44.9987657855708
2309,20.0,10.779185355521436,45.002483257689754
2310,20.0,10.779185355521436,45.00854386375036
2311,20.0,10.779185355521436,45.02044862565512
2312,20.0,10.786538296697907,45.03515450800806
2313,20.0,10.790830142191469,45.043738198995186
2314,20.0,10.790830142191469,45.04762924957885
2315,20.0,10.83164646872208,45.108853739374766
2316,20.0,10.83164646872208,45.12639759902389
2317,20.0,10.837296186236205,45.13769703405214
2318,20.0,10.837296186236205,45.14974522682322
2319,20.0,10.837296186236205,45.15448456331611
2320,20.0,10.837296186236205,45.158375613899764
2321,20.0,10.843962852902871,45.1717089472331
2322,20.0,10.855326489266508,45.18875440177855
2323,20.0,10.855326489266508,45.198958483411204
2324,20.0,10.855326489266508,45.211006676182286
2325,20.0,10.867137512888554,45.22675470767835
2326,20.0,10.867137512888554,45.2327788040639
2327,20.0,10.871429358382116,45.24136249505102
2328,20.0,10.876531399198443,45.25156657668367
2329,20.0,10.876531399198443,45.27656657668367
2330,20.0,10.882181116712568,45.28786601171192
2331,20.0,10.882181116712568,45.29203267837859
2332,20.0,10.882181116712568,45.298056774764135
2333,20.0,10.882181116712568,45.30177424688309
2334,20.0,10.893544753076204,45.318819701428545
2335,20.0,10.893544753076204,45.3225371735475
2336,20.0,10.900897694252675,45.337243055900444
2337,20.0,10.900897694252675,45.341409722567114
2338,20.0,10.900897694252675,45.35835887510949
2339,20.0,10.900897694252675,45.364419481170096
2340,20.0,10.900897694252675,45.374623562802746
2341,20.0,10.912708717874722,45.39037159429881
2342,20.0,10.912708717874722,45.39574793838484
2343,20.0,10.912708717874722,45.400487274877726
2344,20.0,10.924072354238358,45.41753272942318
2345,20.0,10.92836419973192,45.4261164204103
2346,20.0,10.933466240548247,45.43632050204295
2347,20.0,10.933466240548247,45.44048716870962
2348,20.0,10.933466240548247,45.44522650520251
2349,20.0,10.933466240548247,45.45193791459849
2350,20.0,10.945277264170294,45.46768594609455
2351,20.0,10.945277264170294,45.47306229018057
2352,20.0,10.96115028004331,45.5048083219266
2353,20.0,10.96115028004331,45.50852579404556
2354,20.0,10.972513916406946,45.525571248591014
2355,20.0,10.972513916406946,45.529737915257684
2356,20.0,10.972513916406946,45.533628965841345
2357,20.0,10.984324940028994,45.549376997337404
2358,20.0,10.984324940028994,45.56128175924216
2359,20.0,10.984324940028994,45.565172809825825
2360,20.0,10.984324940028994,45.57054915391185
2361,20.0,10.984324940028994,45.57592549799787
2362,20.0,10.984324940028994,45.58612957963052
2363,20.0,10.988616785522556,45.594713270617646
2364,20.0,10.988616785522556,45.61554660395098
2365,20.0,10.988616785522556,45.638273876678255
2366,20.0,10.988616785522556,45.65178739019177
2367,20.0,10.993718826338883,45.66199147182442
2368,20.0,10.993718826338883,45.66588252240808
2369,20.0,10.993718826338883,45.676086604040734
2370,20.0,10.993718826338883,45.68146294812676
2371,20.0,10.999368543853008,45.69276238315501
2372,21.0,10.999368543853008,46.19276238315501
2373,21.0,10.999368543853008,46.22217414786089
2374,21.0,11.00366038934657,46.230757838848014
2375,21.0,11.008762430162896,46.240961920480665
2376,21.0,11.013864470979223,46.251166002113315
2377,21.0,11.02567549460127,46.26691403360938
2378,21.0,11.034008827934603,46.279414033609385
2379,21.0,11.034008827934603,46.283011155911545
2380,21.0,11.034008827934603,46.28903525229709
2381,21.0,11.041361769111074,46.30374113465003
2382,21.0,11.041361769111074,46.33499113465003
2383,21.0,11.053172792733122,46.3507391661461
2384,21.0,11.064536429096758,46.36778462069155
2385,21.0,11.064536429096758,46.37252395718444
2386,21.0,11.070186146610883,46.38382339221269
2387,21.0,11.070186146610883,46.410139181686375
2388,21.0,11.070186146610883,46.414305848353045
2389,21.0,11.070186146610883,46.418472515019715
2390,21.0,11.070186146610883,46.4478842797256
2391,21.0,11.070186146610883,46.45262361621849
2392,21.0,11.070186146610883,46.45651466680215
2393,21.0,11.070186146610883,46.46040571738581
2394,21.0,11.070186146610883,46.46457238405248
2395,21.0,11.070186146610883,46.46828985617144
2396,21.0,11.070186146610883,46.47302919266433
2397,21.0,11.070186146610883,46.48323327429698
2398,21.0,11.07528818742721,46.49343735592963
2399,21.0,11.082641128603681,46.50814323828257
2400,21.0,11.082641128603681,46.51174036058473
2401,21.0,11.088290846117806,46.52303979561298
2402,21.0,11.088290846117806,46.52663691791514
2403,21.0,11.088290846117806,46.5302340402173
2404,21.0,11.100101869739852,46.54598207171337
2405,21.0,11.1119128933619,46.56173010320943
2406,21.0,11.1119128933619,46.593988167725556
2407,21.0,11.1119128933619,46.59936451181158
2408,21.0,11.1119128933619,46.60542511787219
2409,21.0,11.1119128933619,46.60959178453886
2410,21.0,11.127785909234916,46.64133781628489
2411,21.0,11.143658925107932,46.67308384803092
2412,21.0,11.147950770601494,46.681667539018044
2413,21.0,11.156284103934826,46.694167539018046
2414,21.0,11.156284103934826,46.69954388310407
2415,21.0,11.156284103934826,46.704920227190094
2416,21.0,11.156284103934826,46.708517349492254
2417,21.0,11.156284103934826,46.72669916767407
2418,21.0,11.156284103934826,46.732723264059615
2419,21.0,11.156284103934826,46.73943467345559
2420,21.0,11.160575949428388,46.748018364442714
2421,21.0,11.160575949428388,46.752185031109384
2422,21.0,11.160575949428388,46.755782153411545
2423,21.0,11.16486779492195,46.76436584439867
2424,21.0,11.16486779492195,46.77456992603132
2425,21.0,11.16486779492195,46.77846097661498
2426,21.0,11.16486779492195,46.78217844873394
2427,21.0,11.16486779492195,46.78820254511948
2428,21.0,11.171534461588616,46.80153587845282
2429,21.0,11.171534461588616,46.80513300075498
2430,21.0,11.171534461588616,46.81115709714052
2431,21.0,11.171534461588616,46.81487456925948
2432,21.0,11.171534461588616,46.820898665645025
2433,21.0,11.171534461588616,46.82461613776398
2434,21.0,11.176636502404943,46.83482021939663
2435,21.0,11.18844752602699,46.85056825089269
2436,21.0,11.18844752602699,46.85416537319485
2437,21.0,11.18844752602699,46.86767888670837
2438,21.0,11.18844752602699,46.87241822320126
2439,21.0,11.18844752602699,46.87715755969415
2440,21.0,11.18844752602699,46.88132422636082
2441,21.0,11.192739371520553,46.88990791734794
2442,21.0,11.192739371520553,46.8937989679316
2443,21.0,11.192739371520553,46.89739609023376
2444,21.0,11.2045503951426,46.91314412172983
2445,21.0,11.210200112656725,46.92444355675808
2446,21.0,11.210200112656725,46.93046765314362
2447,21.0,11.210200112656725,46.94237241504838
2448,21.0,11.210200112656725,46.94626346563204
2449,21.0,11.218533445990058,46.958763465632046
2450,21.0,11.218533445990058,46.96236058793421
2451,21.0,11.218533445990058,46.974265349838966
2452,21.0,11.218533445990058,46.979004686331855
2453,21.0,11.226866779323391,46.99150468633186
2454,21.0,11.232516496837516,47.00280412136011
2455,21.0,11.232516496837516,47.00669517194376
2456,21.0,11.232516496837516,47.024239031592884
2457,21.0,11.243880133201152,47.04128448613834
2458,21.0,11.24898217401748,47.05148856777099
2459,21.0,11.24898217401748,47.05686491185701
2460,21.0,11.24898217401748,47.06046203415917
2461,21.0,11.24898217401748,47.06648613054472
2462,21.0,11.24898217401748,47.07065279721139
2463,21.0,11.25633511519395,47.08535867956433
2464,21.0,11.25633511519395,47.08907615168329
2465,21.0,11.283362142220977,47.12961669222383
2466,21.0,11.283362142220977,47.13350774280748
2467,21.0,11.295173165843025,47.14925577430354
2468,21.0,11.303506499176358,47.16175577430354
2469,21.0,11.303506499176358,47.1654732464225
2470,21.0,11.303506499176358,47.17567732805515
2471,21.0,11.303506499176358,47.181053672141175
2472,21.0,11.303506499176358,47.212303672141175
2473,21.0,11.34432282570697,47.273528161937094
2474,21.0,11.348614671200531,47.28211185292422
2475,21.0,11.359978307564168,47.29915730746967
2476,21.0,11.359978307564168,47.305868716865646
2477,21.0,11.36427015305773,47.31445240785277
2478,21.0,11.376081176679776,47.33020043934883
2479,21.0,11.376081176679776,47.33379756165099
2480,21.0,11.387892200301824,47.349545593147056
2481,21.0,11.387892200301824,47.35974967477971
2482,21.0,11.387892200301824,47.36577377116525
2483,21.0,11.395245141478295,47.380479653518194
2484,21.0,11.406608777841932,47.39752510806365
2485,21.0,11.406608777841932,47.42877510806365
2486,21.0,11.406608777841932,47.43479920444919
2487,21.0,11.406608777841932,47.43851667656815
2488,21.0,11.413275444508598,47.451850009901484
2489,21.0,11.413275444508598,47.465363523415
2490,21.0,11.424639080872234,47.48240897796045
2491,21.0,11.424639080872234,47.48846958402106
2492,21.0,11.424639080872234,47.49453019008167
2493,21.0,11.436002717235871,47.51157564462712
2494,21.0,11.447813740857917,47.52732367612319
2495,21.0,11.447813740857917,47.53092079842535
2496,21.0,11.45614707419125,47.54342079842535
2497,21.0,11.461796791705375,47.5547202334536
2498,21.0,11.473607815327423,47.57046826494967
2499,21.0,11.514424141858035,47.631692754745586
2500,21.0,11.514424141858035,47.63840416414156
2501,21.0,11.514424141858035,47.64511557353754
2502,21.0,11.514424141858035,47.65113966992308
2503,21.0,11.522757475191368,47.663639669923086
2504,21.0,11.522757475191368,47.667806336589756
2505,21.0,11.534568498813414,47.68355436808582
2506,21.0,11.534568498813414,47.69706788159934
2507,21.0,11.539670539629741,47.70727196323199
2508,21.0,11.547023480806212,47.72197784558493
2509,21.0,11.547023480806212,47.7261445122516
2510,21.0,11.547023480806212,47.73965802576512
2511,21.0,11.547023480806212,47.743375497884074
2512,21.0,11.574050507833238,47.783916038424614
2513,21.0,11.574050507833238,47.81617410294074
2514,21.0,11.5783423533268,47.824757793927866
2515,21.0,11.605369380353826,47.865298334468406
2516,21.0,11.616733016717463,47.88234378901386
2517,21.0,11.616733016717463,47.889055198409835
2518,21.0,11.616733016717463,47.893794534902725
2519,21.0,11.625066350050796,47.90629453490273
2520,21.0,11.633399683384129,47.91879453490273
2521,21.0,11.63769152887769,47.92737822588985
2522,21.0,11.63769152887769,47.939426418660936
2523,21.0,11.642793569694017,47.94963050029359
2524,21.0,11.65112690302735,47.96213050029359
2525,21.0,11.65112690302735,47.991542264999474
2526,21.0,11.65112690302735,48.00505577851299
2527,21.0,11.678153930054377,48.04559631905353
2528,21.0,11.678153930054377,48.04948736963719
2529,21.0,11.678153930054377,48.08794890809873
2530,21.0,11.685506871230848,48.10265479045167
2531,21.0,11.685506871230848,48.10871539651228
2532,21.0,11.696870507594484,48.125760851057734
2533,21.0,11.704223448770955,48.140466733410676
2534,21.0,11.704223448770955,48.145206069903566
2535,21.0,11.708515294264517,48.15378976089069
2536,21.0,11.708515294264517,48.157507233009646
2537,21.0,11.708515294264517,48.161673899676316
2538,21.0,11.708515294264517,48.173578661581075
2539,21.0,11.715181960931183,48.18691199491441
2540,21.0,11.726992984553231,48.20266002641047
2541,21.0,11.734345925729702,48.21736590876341
2542,21.0,11.734345925729702,48.22153257543008
2543,21.0,11.741012592396368,48.23486590876342
2544,21.0,11.741012592396368,48.2642776734693
2545,21.0,11.741012592396368,48.26799514558826
2546,21.0,11.741012592396368,48.3050321826253
2547,21.0,11.741012592396368,48.30919884929197
2548,22.0,11.752376228760005,48.32624430383742
2549,22.0,11.75802594627413,48.33754373886567
2550,22.0,11.75802594627413,48.36027101159294
2551,22.0,11.75802594627413,48.37047509322559
2552,22.0,11.75802594627413,48.38237985513035
2553,22.0,11.75802594627413,48.38711919162324
2554,22.0,11.763127987090456,48.39732327325589
2555,22.0,11.763127987090456,48.40148993992256
2556,22.0,11.763127987090456,48.406866284008586
2557,22.0,11.763127987090456,48.42381543655096
2558,22.0,11.763127987090456,48.453227201256844
2559,22.0,11.763127987090456,48.48548526577297
2560,22.0,11.763127987090456,48.49568934740562
2561,22.0,11.763127987090456,48.49928646970778
2562,22.0,11.763127987090456,48.5127999832213
2563,22.0,11.790155014117483,48.55334052376184
2564,22.0,11.797507955293954,48.56804640611478
2565,22.0,11.797507955293954,48.57410701217539
2566,22.0,11.80887159165759,48.59115246672084
2567,22.0,11.80887159165759,48.5948699388398
2568,22.0,11.80887159165759,48.59960927533269
2569,22.0,11.80887159165759,48.61165746810377
2570,22.0,11.80887159165759,48.62517098161729
2571,22.0,11.820682615279637,48.64091901311335
2572,22.0,11.820682615279637,48.65910083129516
2573,22.0,11.825784656095964,48.669304912927814
2574,22.0,11.834117989429297,48.68180491292782
2575,22.0,11.845929013051343,48.697552944423876
2576,22.0,11.851578730565468,48.708852379452125
2577,22.0,11.8599120638988,48.72135237945213
2578,22.0,11.8599120638988,48.75981391791367
2579,22.0,11.8599120638988,48.76341104021583
2580,22.0,11.868245397232133,48.77591104021583
2581,22.0,11.868245397232133,48.78065037670872
2582,22.0,11.868245397232133,48.810062141414605
2583,22.0,11.868245397232133,48.81377961353356
2584,22.0,11.880056420854181,48.82952764502963
2585,22.0,11.891420057217818,48.84657309957508
2586,22.0,11.891420057217818,48.863522252117455
2587,22.0,11.918447084244844,48.904062792657996
2588,22.0,11.923549125061172,48.91426687429065
2589,22.0,11.923549125061172,48.91786399659281
2590,22.0,11.923549125061172,48.92991218936389
2591,22.0,11.923549125061172,48.9359727954245
2592,22.0,11.923549125061172,48.94071213191739
2593,22.0,11.931882458394504,48.95321213191739
2594,22.0,11.943246094758141,48.97025758646284
2595,22.0,11.943246094758141,48.9739750585818
2596,22.0,11.943246094758141,48.987488572095316
2597,22.0,11.943246094758141,48.9995367648664
2598,22.0,11.943246094758141,49.013235395003385
2599,22.0,11.943246094758141,49.01994680439936
2600,22.0,11.948348135574468,49.03015088603201
2601,22.0,11.948348135574468,49.03374800833417
2602,22.0,11.953450176390795,49.04395208996682
2603,22.0,11.965261200012844,49.05970012146288
2604,22.0,11.965261200012844,49.06572421784843
2605,22.0,11.965261200012844,49.071784823909034
2606,22.0,11.965261200012844,49.07716116799506
2607,22.0,11.965261200012844,49.10841116799506
2608,22.0,11.965261200012844,49.13341116799506
2609,22.0,11.965261200012844,49.13757783466173
2610,22.0,11.965261200012844,49.17091116799506
2611,22.0,11.977072223634892,49.18665919949112
2612,22.0,11.983738890301558,49.19999253282445
2613,22.0,11.995102526665194,49.217037987369906
2614,22.0,12.00176919333186,49.23037132070324
2615,22.0,12.00176919333186,49.24057540233589
2616,22.0,12.00176919333186,49.25427403247288
2617,22.0,12.00176919333186,49.2596503765589
2618,22.0,12.00176919333186,49.26438971305179
2619,22.0,12.006871234148187,49.27459379468444
2620,22.0,12.006871234148187,49.2783112668034
2621,22.0,12.011163079641749,49.28689495779052
2622,22.0,12.022974103263795,49.30264298928658
2623,22.0,12.029640769930461,49.31597632261992
2624,22.0,12.029640769930461,49.32071565911281
2625,22.0,12.029640769930461,49.32488232577948
2626,22.0,12.029640769930461,49.32877337636313
2627,22.0,12.070457096461073,49.38999786615905
2628,22.0,12.070457096461073,49.39371533827801
2629,22.0,12.070457096461073,49.39788200494468
2630,22.0,12.070457096461073,49.40204867161135
2631,22.0,12.070457096461073,49.41899782415372
2632,22.0,12.082268120083121,49.43474585564978
2633,22.0,12.086559965576683,49.4433295466369
2634,22.0,12.086559965576683,49.463329546636906
2635,22.0,12.086559965576683,49.47537773940799
2636,22.0,12.090851811070245,49.48396143039511
2637,22.0,12.090851811070245,49.49002203645572
2638,22.0,12.090851811070245,49.503535549969236
2639,22.0,12.090851811070245,49.507132672271396
2640,22.0,12.090851811070245,49.51315676865694
2641,22.0,12.09751847773691,49.52649010199028
2642,22.0,12.104871418913381,49.54119598434322
2643,22.0,12.113204752246714,49.55369598434322
2644,22.0,12.113204752246714,49.55741345646218
2645,22.0,12.113204752246714,49.56931821836694
2646,22.0,12.113204752246714,49.57469456245296
2647,22.0,12.113204752246714,49.57858561303662
2648,22.0,12.113204752246714,49.59209912655014
2649,22.0,12.113204752246714,49.62543245988347
2650,22.0,12.12501577586876,49.64118049137953
2651,22.0,12.12501577586876,49.64591982787242
2652,22.0,12.129307621362322,49.65450351885954
2653,22.0,12.129307621362322,49.65867018552621
2654,22.0,12.129307621362322,49.664046529612236
2655,22.0,12.145180637235338,49.69579256135827
2656,22.0,12.145180637235338,49.70116890544429
2657,22.0,12.145180637235338,49.72200223877763
2658,22.0,12.145180637235338,49.726741575270516
2659,22.0,12.145180637235338,49.74946884799779
2660,22.0,12.145180637235338,49.75420818449068
2661,22.0,12.18599696376595,49.8154326742866
2662,22.0,12.197807987387996,49.83118070578266
2663,22.0,12.197807987387996,49.83477782808482


==> plot_data/fruits360/classifier_calibration_plot_data.csv <==
sample,CE,EP
0,0.0,0.0
50,0.0,0.08273082971572876
100,2.0,0.603943407535553
150,4.0,2.162606030702591
200,6.0,3.267951101064682
250,6.0,3.467454344034195
300,6.0,4.024455815553665
350,7.0,4.141741842031479
400,7.0,4.246989756822586
450,9.0,5.093095988035202
500,10.0,5.419922024011612
550,13.0,5.918008416891098
600,14.0,6.748206347227097
650,14.0,7.051214903593063
700,14.0,7.179475277662277
750,14.0,7.323749989271164
800,17.0,8.753885447978973
850,17.0,8.803661346435547
900,18.0,8.911350965499878
950,19.0,9.105086207389832
1000,19.0,9.642309725284576
1050,19.0,9.903314173221588
1100,19.0,10.154280006885529
1150,19.0,10.36990749835968
1200,21.0,11.463016092777252
1250,24.0,13.014791250228882
1300,26.0,13.185673177242279
1350,27.0,13.694491386413574
1400,27.0,13.924924492835999
1450,28.0,14.068529665470123
1500,29.0,14.865507006645203
1550,29.0,14.963371932506561
1600,29.0,15.278958678245544
1650,30.0,16.049183070659637
1700,31.0,17.245191901922226
1750,31.0,17.46090367436409
1800,33.0,18.125092655420303
1850,34.0,19.077744275331497
1900,36.0,20.227053850889206
1950,37.0,20.240014404058456
2000,37.0,20.48920401930809
2050,38.0,20.59577265381813
2100,38.0,20.967916578054428
2150,39.0,22.144605338573456
2200,40.0,22.341910898685455
2250,40.0,22.807861745357513
2300,40.0,22.848868012428284
2350,40.0,22.880141019821167
2400,41.0,23.660723209381104
2450,42.0,24.06493639945984
2500,43.0,24.691953718662262
2550,44.0,25.276959121227264
2600,45.0,26.211882054805756
2650,47.0,26.375449001789093
2700,48.0,26.860372006893158
2750,50.0,27.400171101093292
2800,50.0,27.579299867153168
2850,51.0,27.772541224956512
2900,52.0,28.082427322864532
2950,53.0,28.82520604133606
3000,54.0,29.049226701259613
3050,54.0,29.292119920253754
3100,55.0,29.992186218500137
3150,55.0,30.29175141453743
3200,56.0,31.075673311948776
3250,56.0,31.218838661909103
3300,57.0,32.068885654211044
3350,59.0,32.194111317396164
3400,60.0,32.44291791319847
3450,63.0,32.930379301309586
3500,63.0,33.31898936629295
3550,64.0,33.647611886262894
3600,64.0,34.26109617948532
3650,64.0,34.619557559490204
3700,64.0,34.77730804681778
3750,64.0,35.02019667625427
3800,65.0,35.4693118929863
3850,65.0,36.32420194149017
3900,65.0,36.37444877624512
3950,65.0,36.46773111820221
4000,65.0,36.689823627471924
4050,67.0,37.3742693066597
4100,68.0,37.56665879487991
4150,69.0,38.36284792423248
4200,69.0,38.51525169610977
4250,69.0,38.771656692028046
4300,70.0,38.94161128997803
4350,71.0,39.20313233137131
4400,72.0,39.6214285492897
4450,72.0,39.84345853328705
4500,72.0,39.93499791622162
4550,72.0,40.33674681186676
4600,74.0,41.26144415140152
4650,74.0,41.76545459032059
4700,74.0,42.153182566165924
4750,75.0,42.533160746097565
4800,77.0,43.3491005897522
4850,78.0,44.06258851289749
4900,79.0,44.752750277519226
4950,79.0,44.89741641283035
5000,80.0,44.94097810983658
5050,80.0,45.20161724090576
5100,81.0,45.593584299087524
5150,82.0,45.9786222577095
5200,83.0,47.35234957933426
5250,83.0,48.31235554814339
5300,85.0,48.81443527340889
5350,85.0,49.447890013456345
5400,85.0,49.9600987136364
5450,85.0,50.24870774149895
5500,86.0,50.84984466433525
5550,86.0,51.128155916929245
5600,86.0,51.241817861795425
5650,89.0,52.39652165770531
5700,89.0,53.18661639094353
5750,90.0,53.65747198462486
5800,90.0,54.44407841563225
5850,91.0,55.09438833594322
5900,92.0,55.6999509036541
5950,93.0,56.23566600680351
6000,94.0,56.54497328400612
6050,96.0,56.913487046957016
6100,96.0,57.12132379412651
6150,96.0,57.635364919900894
6200,97.0,58.17752042412758
6250,101.0,60.01704517006874
6300,102.0,60.365668803453445
6350,103.0,60.557058185338974
6400,103.0,60.69162556529045
6450,104.0,61.26695230603218
6500,105.0,61.93375954031944
6550,109.0,63.620288759469986
6600,109.0,64.02117505669594
6650,111.0,64.75842785835266
6700,111.0,65.15427851676941
6750,112.0,65.88968750834465
6800,112.0,67.36454904079437
6850,113.0,67.93622243404388
6900,114.0,68.45683962106705
6950,115.0,68.86700600385666
7000,115.0,69.57754787802696
7050,116.0,70.90378704667091
7100,116.0,71.24179837107658
7150,118.0,71.76288250088692
7200,121.0,73.09959051012993
7250,121.0,73.23040959239006
7300,124.0,74.57243540883064
7350,124.0,74.72838154435158
7400,124.0,74.94052448868752
7450,125.0,76.00414019823074
7500,125.0,76.72560495138168
7550,126.0,77.77112835645676
7600,128.0,78.42634356021881
7650,128.0,79.35182863473892
7700,129.0,79.47271692752838
7750,129.0,79.6930781006813
7800,129.0,80.47922211885452
7850,132.0,81.46420705318451
7900,133.0,82.15626031160355
7950,133.0,82.70125788450241
8000,134.0,82.98891228437424
8050,135.0,83.46349066495895
8100,136.0,84.26611298322678
8150,137.0,84.73328691720963
8200,138.0,85.20546334981918
8250,138.0,85.30280464887619
8300,139.0,86.09079575538635
8350,142.0,87.65280467271805
8400,144.0,88.1948943734169
8450,145.0,88.80733853578568
8500,147.0,89.63006702065468
8550,147.0,89.84910514950752
8600,147.0,90.32867321372032
8650,147.0,90.74447104334831
8700,148.0,91.40921303629875
8750,148.0,91.59402593970299
8800,149.0,92.12542536854744
8850,150.0,92.24144515395164
8900,151.0,92.72101172804832
8950,151.0,92.85165330767632
9000,152.0,93.34063121676445
9050,152.0,93.47111794352531
9100,153.0,94.37554183602333
9150,154.0,95.11286240816116
9200,154.0,95.74141103029251
9250,155.0,95.9977291226387
9300,157.0,96.68752032518387
9350,159.0,97.57580506801605
9400,160.0,97.89905405044556
9450,161.0,98.52633440494537
9500,161.0,99.27892398834229
9550,162.0,100.03800565004349
9600,162.0,100.78597813844681
9650,164.0,102.45062243938446
9700,164.0,102.66500174999237
9750,165.0,103.7291207909584
9800,168.0,104.63202247023582
9850,168.0,104.72598966956139
9900,169.0,105.4207509458065
9950,169.0,105.82545647025108
10000,170.0,106.27289631962776
10050,173.0,106.762061804533
10100,173.0,106.96995696425438
10150,173.0,107.28833243250847
10200,174.0,108.044468075037
10250,175.0,108.49845579266548
10300,176.0,108.95833370089531
10350,178.0,109.83431050181389
10400,179.0,111.09593543410301
10450,179.0,111.44138833880424
10500,179.0,111.88933929800987
10550,180.0,112.79369536042213
10600,182.0,113.56692489981651
10650,182.0,113.59248384833336
10700,183.0,114.36854174733162
10750,183.0,114.91355761885643
10800,184.0,115.26602163910866
10850,184.0,115.33360257744789
10900,185.0,115.73054960370064
10950,185.0,115.84995451569557
11000,185.0,115.86619594693184
11050,185.0,116.15008369088173
11100,187.0,117.08669093251228
11150,188.0,117.87681785225868
11200,188.0,117.91396561264992
11250,190.0,118.85510620474815
11300,193.0,119.72211197018623
11350,196.0,120.70171812176704
11400,197.0,122.64715537428856
11450,199.0,123.46903130412102
11500,199.0,123.94568154215813
11550,199.0,124.16430476307869
11600,199.0,124.21778413653374
11650,199.0,124.39527633786201
11700,201.0,124.91958239674568
11750,202.0,126.02804070711136
11800,202.0,126.69458967447281
11850,202.0,126.88267862796783
11900,203.0,127.43828052282333
11950,203.0,127.8713458776474
12000,204.0,128.42664295434952
12050,204.0,128.56952810287476
12100,205.0,129.27831184864044
12150,205.0,129.45489823818207
12200,207.0,130.44970259070396
12250,209.0,131.85258105397224
12300,209.0,132.30864849686623
12350,209.0,132.51613637804985
12400,210.0,132.6078957617283
12450,210.0,132.93105080723763
12500,211.0,133.07853558659554
12550,211.0,133.30455633997917
12600,212.0,134.69207295775414
12650,214.0,135.6337904036045
12700,217.0,136.1108800470829
12750,217.0,136.13757011294365
12800,218.0,136.90397348999977
12850,220.0,137.34566596150398
12900,220.0,137.80131086707115
12950,220.0,138.13991931080818
13000,220.0,138.91297459602356
13050,221.0,140.03650683164597
13100,221.0,140.32144397497177
13150,223.0,141.52590399980545
13200,223.0,141.8738672733307
13250,224.0,143.1449857056141
13300,225.0,143.43857344985008
13350,226.0,144.10177466273308
13400,228.0,145.45650354027748
13450,230.0,146.55829867720604
13500,230.0,146.58132818341255
13550,231.0,147.25407728552818
13600,231.0,147.41950342059135
13650,231.0,148.46095776557922
13700,231.0,148.57583379745483
13750,231.0,149.1720718741417
13800,231.0,149.20052987337112
13850,232.0,149.62227946519852
13900,234.0,150.48527371883392
13950,234.0,151.6176000237465
14000,234.0,152.2131103873253
14050,236.0,153.0896199941635
14100,237.0,153.4100867509842
14150,238.0,154.01813971996307
14200,238.0,154.98376351594925
14250,239.0,155.16046673059464
14300,240.0,155.39381206035614
14350,240.0,155.425408244133
14400,240.0,155.52470076084137
14450,240.0,156.19973570108414
14500,240.0,156.6727374792099
14550,241.0,157.01202654838562
14600,241.0,157.23209410905838
14650,243.0,158.5668986439705
14700,244.0,159.21038535237312
14750,244.0,159.33510819077492
14800,244.0,159.43036511540413
14850,247.0,160.8027751147747
14900,249.0,162.29784467816353
14950,249.0,162.53320226073265
15000,252.0,163.4356184899807
15050,253.0,163.9738807976246
15100,253.0,164.43772760033607
15150,255.0,166.04347947239876
15200,255.0,166.37564119696617
15250,257.0,167.10041013360023
15300,257.0,167.6620949804783
15350,257.0,168.34042182564735
15400,259.0,169.42644122242928
15450,261.0,169.740657299757
15500,262.0,170.66025027632713
15550,262.0,170.77385166287422
15600,262.0,170.90519359707832
15650,262.0,171.3058578670025


==> plot_data/fruits360/knn_v2_cumulative_errors_plot_data.csv <==
sample,CE,LEP,UEP
0,0.0,0.0,0.02631578947368418
100,1.0,0.3521729556204001,2.408546506555745
200,2.0,1.3848823117282352,5.781934669642128
300,2.0,1.6953079971539209,8.218697456255203
400,3.0,1.7828079971539208,12.173067111041522
500,4.0,2.8793637681722455,15.206384649324342
600,7.0,3.4963996995557616,18.238284596427352
700,8.0,4.176100044530801,21.48322295448582
800,10.0,4.717176791310751,24.885920032866547
900,10.0,5.2520725081178705,27.3147235798002
1000,10.0,5.678331375976236,29.789830385333122
1100,10.0,5.791029788674648,31.82648094476689
1200,12.0,6.850485635728589,34.83361977770653
1300,14.0,7.435551575304387,37.363131958563145
1400,14.0,7.85251423468508,39.692799601332496
1500,17.0,8.373412269145527,42.31438107781021
1600,17.0,8.97794556930646,44.78990089695231
1700,18.0,9.271077530399932,46.96673034281939
1800,18.0,9.562820602604516,49.39875986583984
1900,19.0,9.977899460234525,51.87419880296517
2000,19.0,10.367216428409296,54.16463426201479
2100,19.0,10.926140180403134,56.68149798232699
2200,20.0,11.451089573422614,59.14067235242926
2300,22.0,12.153302223647927,62.81426396083966
2400,23.0,12.655446496657676,65.25157011005848
2500,23.0,13.13782390072294,67.5331719655809
2600,24.0,13.725990724921362,70.28941532392525
2700,24.0,14.011139967111278,72.55489484356202
2800,25.0,14.164213737603081,74.87645631616917
2900,25.0,14.609030580299468,77.17514863229178
3000,25.0,14.803638423436723,79.24883147992885
3100,25.0,15.723516502873627,82.28805482390926
3200,26.0,15.942240507627044,84.90717983149304
3300,26.0,16.268794930325846,87.19300650388776
3400,26.0,16.635461089543156,89.48989988643552
3500,26.0,17.086414378913073,92.3407731574838
3600,26.0,17.519583806104237,94.68478144514589
3700,27.0,18.566700816110902,97.70233849350919
3800,27.0,19.389849344048187,101.43879032733687
3900,29.0,20.0641255232424,104.75164453160309
4000,29.0,20.499052914691532,107.08435267424277
4100,29.0,20.842898360924195,109.87420481722297
4200,29.0,21.42543114981224,112.38107190277813
4300,29.0,21.850102208633945,114.68751547730098
4400,29.0,22.246066569220943,117.51745061667563
4500,29.0,22.521865538223118,119.75339771968137
4600,30.0,23.132768597766344,122.23814542951524
4700,30.0,23.543730587586136,124.55683176148698
4800,31.0,24.384199129381663,127.38678735837493
4900,31.0,24.711632625836902,129.5292926848856
5000,31.0,25.52246376329847,132.1891449872696
5100,32.0,26.055779002594157,136.08385029442073
5200,35.0,26.690237547021887,138.59628381738074
5300,35.0,27.475483354328702,141.43519697688865
5400,36.0,27.969120365927225,143.9417741945052
5500,36.0,28.424427653408305,146.28151985922955
5600,38.0,28.62786968239381,149.80638918952397
5700,38.0,29.12753810999293,152.4979535363716
5800,40.0,30.064006084612956,156.100382219804
5900,40.0,30.555037679744046,158.78962361766176
6000,41.0,31.05354852652191,162.2775698490497
6100,42.0,31.27291611545472,165.39943524321205
6200,42.0,31.975183894845134,168.62270406768215
6300,42.0,32.22776275247514,170.83974065345353
6400,43.0,32.44466233839646,173.46699850990967
6500,43.0,33.00055635399727,175.86318374658947
6600,45.0,33.38884254278971,178.11056144700203
6700,47.0,33.67036097348961,180.34495368516826
6800,48.0,34.20981804724312,182.79407677092306
6900,48.0,34.70855967815854,185.21489628209517
7000,49.0,35.14997387876059,187.57882586698867
7100,49.0,35.34198168979014,190.17550048465947
7200,50.0,36.04184853008766,193.18162488581333
7300,51.0,36.59284371843924,195.56620817980993
7400,51.0,37.38335741188362,198.23973085437802
7500,51.0,37.7242373127327,200.49165251026645
7600,53.0,38.33413814534441,204.65407848290968
7700,54.0,38.59032927120933,207.14150237738178
7800,54.0,39.67251134301622,210.3255147437156
7900,55.0,40.06414513079439,212.70143463056257
8000,55.0,40.49695531958502,216.05507912483276
8100,55.0,40.627872686531795,218.13914438550063
8200,56.0,40.86705600136716,220.1933337550592
8300,57.0,41.42732716668947,222.84878198981298
8400,57.0,41.70487365288034,225.03648402620357
8500,57.0,42.540782083727116,227.85982301513886
8600,57.0,42.879343160331665,230.11006042063408
8700,58.0,43.53570032745586,232.7802596601232
8800,58.0,44.359609058948735,235.4951143611162
8900,60.0,45.47771372265649,240.3238660507836
9000,61.0,45.974472793355325,242.78853404620108
9100,62.0,47.19359738629041,246.43365565307508
9200,64.0,48.15483733130619,249.7262823315434
9300,65.0,48.64141371524535,252.05607659995925
9400,65.0,49.062573787732404,254.35076358820447
9500,65.0,49.55969574562138,256.66046668694213
9600,65.0,49.94994064451066,258.9833351733109
9700,65.0,50.09621270222249,261.19685712791204
9800,67.0,50.24168371671524,264.1900049642474
9900,68.0,50.3388704174825,267.15556527333257
10000,68.0,50.923936357058295,269.60823498244145
10100,68.0,51.554165614002024,272.3230096723425
10200,68.0,52.20442927969637,274.968269521804
10300,69.0,52.75852805346893,277.6419301311971
10400,70.0,53.52845354811936,280.30252266720305
10500,70.0,54.189937625831966,282.84457948380634
10600,71.0,55.12905461454077,285.7882203383131
10700,71.0,55.298624814162125,287.85589258356373
10800,72.0,55.55467477513012,291.15421713007976
10900,74.0,56.25067470159155,293.70774885305275
11000,74.0,56.67645457033292,296.0007741492785
11100,74.0,57.197352604793366,298.3984231351528
11200,74.0,58.15066617951589,301.33481038183
11300,74.0,58.551757450691305,303.6372877468815
11400,75.0,59.20110171212738,306.39671686383497
11500,75.0,59.722834237044964,308.72236935542935
11600,75.0,60.904052786466714,312.041306618177
11700,76.0,61.66734111037627,314.96906397188496
11800,77.0,62.13241565602091,318.3663070830746
11900,77.0,62.894844382012046,321.0382673654673
12000,78.0,63.232344382012045,324.0098139342437
12100,78.0,63.60499362420196,326.1887321624079
12200,79.0,64.4254035863572,329.2188592441863
12300,81.0,65.09127928921616,331.9183974024484
12400,82.0,65.30093361854428,334.29889931373475
12500,82.0,65.69218177788706,336.60914758851726
12600,83.0,66.35778899561691,339.5516819960149
12700,84.0,66.49074354107145,342.044688692523
12800,84.0,67.03548454657948,344.50417834099585
12900,86.0,67.91543509672276,347.33877786452933
13000,87.0,68.4366732162279,351.69654759265353
13100,90.0,69.54991613159346,355.24994603849115
13200,90.0,69.76420184587917,357.55655088792497
13300,91.0,70.44801260813736,360.60416708341876
13400,93.0,71.14427971796688,364.3015447689988
13500,94.0,71.75589537213368,367.09473815752864
13600,94.0,72.21885583933944,369.42372399257465
13700,95.0,72.74297149350623,372.0427179131586
13800,95.0,73.16506106347536,374.34971644956136
13900,97.0,73.6509285537196,379.16252546998345
14000,97.0,73.96908118184142,381.40568656987597
14100,97.0,74.2443873121987,383.62059892176285
14200,98.0,75.10738171761115,386.7399206997657
14300,100.0,75.79887688768687,389.3681043986285
14400,102.0,76.81202466985638,393.25322368933956
14500,102.0,77.44126197730328,396.20163019918084
14600,102.0,77.69572412923462,398.3864157399482
14700,105.0,78.44823171285576,403.1186008780431
14800,106.0,78.8176156568315,405.3423273073328
14900,107.0,79.25864989452907,408.71264298422494
15000,107.0,79.47902640944626,410.84441986074955
15100,107.0,80.0377316500629,413.8495631458963
15200,111.0,80.71461606458261,417.39170920880224
15300,112.0,81.69728895391255,420.7419416354187
15400,114.0,83.1689411847281,424.6100257079561
15500,114.0,83.71657989753292,427.65345640282084
15600,114.0,84.71703621288027,431.1300242592971


==> plot_data/fruits360/v2_cumulative_errors_plot_data.csv <==
sample,CE,LEP,UEP
0,0.0,0.0,0.02631578947368418
100,2.0,2.2767542939442103,4.553074359584228
200,6.0,3.0232272970769243,10.26470574599149
300,7.0,3.977221761132898,14.077107662197067
400,8.0,5.661086164481858,17.690562729359016
500,10.0,6.772104102482554,21.916760283010916
600,13.0,8.522882597949835,25.91088004137633
700,13.0,9.93921292969597,29.204316250516513
800,15.0,11.187427297066055,32.71656175678009
900,16.0,12.000213665952154,35.43645021060592
1000,18.0,13.612143226797494,39.90894015934321
1100,18.0,14.30106469344544,42.44254005359784
1200,20.0,15.824367375645789,47.48792020447366
1300,23.0,17.188112269391393,51.03228503679322
1400,24.0,18.625526731477894,54.33989798569895
1500,25.0,19.474551587519606,57.37295363067293
1600,25.0,20.61136067692544,60.383441537208284
1700,27.0,21.396848870572384,63.73580566350095
1800,28.0,22.63529531809451,67.3683122563245
1900,31.0,22.830886652328466,70.73904358377213
2000,32.0,23.719332780155916,73.53939023073696
2100,33.0,24.809548841604673,76.4544630885119
2200,36.0,25.886491075155067,80.50246280071818
2300,36.0,26.805039529624576,83.37537149037085
2400,36.0,28.1948474332977,86.86234541182009
2500,37.0,29.229586455406057,90.26354344981263
2600,39.0,30.09911571781216,94.36962961636193
2700,42.0,31.528488829326445,97.74987252994354
2800,43.0,33.10889838449585,101.50542783486945
2900,44.0,34.311756763660746,105.05938539366439
3000,45.0,35.73014092552263,108.59003120673307
3100,46.0,36.560222857860644,111.62338057612591
3200,48.0,37.38336642822692,115.35340335994607
3300,49.0,38.3292523307124,118.68597020245949
3400,52.0,39.77119096214376,122.05502092695271
3500,55.0,41.472000626716444,125.75590904527228
3600,56.0,43.069105477878644,129.56813201848905
3700,56.0,44.84916689129285,133.55508448228113
3800,57.0,45.786219910551125,136.65513479479839
3900,57.0,46.648197497783706,139.85853108343863
4000,57.0,47.690793871868244,142.7499450486746
4100,59.0,48.567928325859654,145.753085613497
4200,60.0,49.40521784921575,148.6097822720239
4300,61.0,50.64041691272099,151.72175248832744
4400,63.0,52.276528714651306,155.28371132634464
4500,63.0,52.9872537357365,157.9466382957843
4600,66.0,53.66333716034075,161.8345397912923
4700,66.0,54.1703444393846,164.56728598251917
4800,68.0,55.53407124223883,167.97038511162526
4900,70.0,56.85520728760979,171.88632587434407
5000,71.0,58.17698612563499,175.03287795190025
5100,71.0,59.41476296124851,178.39506296077718
5200,72.0,60.92818628389509,182.3323835540804
5300,74.0,62.28786276669696,186.19589513631863
5400,74.0,63.05644623812966,189.07422896412808
5500,75.0,64.13417672739406,192.3669209409446
5600,75.0,64.67763701979862,194.80359108393606
5700,78.0,65.83055707593293,198.73231799338456
5800,79.0,67.07549753290992,202.72563992192778
5900,80.0,69.24958291860723,207.27718257652907
6000,83.0,70.38983570188329,211.50456953535775
6100,85.0,71.54508112730063,214.58708992050953
6200,85.0,73.00693943766609,218.2093102526091
6300,87.0,74.60163002066675,222.86721969634107
6400,88.0,75.33203109033214,225.51661452586015
6500,88.0,76.15909059161399,228.65847273222806
6600,91.0,77.4537869490614,232.68533626665717
6700,93.0,77.88434977381729,236.00415515470493
6800,93.0,79.32159872715832,240.28173653399526
6900,95.0,80.72023111721532,243.70208142264585
7000,96.0,81.95640606097007,247.00176260068883
7100,98.0,82.90633821245355,251.14373633782805
7200,102.0,84.77478380248549,255.7083815652357
7300,105.0,86.27188263413545,259.3793064598403
7400,105.0,86.9666798525333,261.9289656208055
7500,107.0,88.63794951946662,266.82332340568905
7600,109.0,90.07378578096252,270.9140550669115
7700,110.0,90.70042755912755,273.6769591282097
7800,111.0,92.0806959249939,277.9980841135933
7900,114.0,92.9999494809452,281.01411826197227
8000,115.0,94.29818154853028,284.48452684409756
8100,116.0,95.5764866875789,288.1384443993344
8200,118.0,96.25638990786754,290.90596303862225
8300,119.0,97.73416604018415,294.86401755094465
8400,122.0,98.89554782289397,300.3426972311167
8500,125.0,99.90541093484909,304.31491784955415
8600,125.0,100.97351128249569,307.29231903381566
8700,126.0,101.95175258431645,310.195742444442
8800,126.0,103.76696730324969,314.0499545876967
8900,128.0,104.35051579403678,316.5689199988574
9000,129.0,105.53268358821275,319.59267209819194
9100,130.0,106.24108354239816,322.41982616442306
9200,130.0,107.62889145933252,326.36201708063015
9300,132.0,108.85639793457032,329.63325401852626
9400,135.0,109.49047947050941,333.636036378137
9500,137.0,110.38277850973665,337.5184755725466
9600,138.0,111.6522504089187,341.10189533875786
9700,141.0,113.17787062181934,346.88649227304836
9800,145.0,113.97815883685968,351.1998174243576
9900,146.0,115.07640662608227,354.17667822746
10000,147.0,116.19838839230285,357.2069644416735
10100,150.0,117.54824928809661,360.8093962736571
10200,150.0,118.40094120879276,364.31259051519334
10300,150.0,119.4060807300564,367.69860045094356
10400,151.0,120.68875916743075,372.0263541564635
10500,151.0,121.93185800383087,375.46186123208605
10600,153.0,122.47861255100028,378.2196520582734
10700,154.0,123.90645073017723,381.98261558233423
10800,155.0,124.7709583612092,384.97751500375244
10900,156.0,125.58638455650562,387.88627860541976
11000,156.0,126.66178748668897,390.8383434199108
11100,158.0,128.91168098077551,395.4736502945038
11200,158.0,130.06037979220469,398.6589803255336
11300,163.0,132.06336939787477,403.64398568293217
11400,166.0,133.33560553497605,408.3873409898982
11500,168.0,134.46714092462747,412.052083684153
11600,168.0,135.19975217282627,414.6989037773738
11700,170.0,136.7956539850425,418.14004584484707
11800,170.0,137.50752740632348,421.667337251479
11900,170.0,138.77149475604008,425.26259631862536
12000,171.0,140.3728840576765,429.0785286147141
12100,172.0,141.76565648446353,432.3063511343474
12200,173.0,142.71497218242678,435.6882430433909
12300,175.0,143.85938396092234,440.4113088278305
12400,176.0,144.3302308168033,442.76395732436083
12500,177.0,145.40822101115774,445.76238612937107
12600,178.0,146.0547068574844,449.0768231672364
12700,182.0,147.19672651815165,452.87775857315194
12800,183.0,148.85716863072872,457.06273846307903
12900,185.0,150.01121180365936,461.0804263347671
13000,185.0,150.92447880706885,464.136920154855
13100,186.0,152.78897007908455,468.41147817500956
13200,186.0,153.67556798932605,472.8872905034612
13300,188.0,154.5164696169382,477.24603359810123
13400,191.0,155.19228733132869,480.72803626580475
13500,193.0,157.2010617811103,485.18272244770964
13600,194.0,158.60151909511276,488.76328729703687
13700,194.0,159.32344532124785,491.62795662079117
13800,195.0,160.48614960742987,495.58794559230193
13900,196.0,161.30078361190374,499.4002613499406
14000,196.0,162.1783591348373,502.63258040837104
14100,200.0,163.2294702880223,507.57783365559817
14200,201.0,165.20680813577485,512.1200445917996
14300,203.0,166.465912331571,515.2614396509134
14400,203.0,167.68345838343035,518.3758188440136
14500,204.0,169.1550681149073,522.1875754233389
14600,205.0,170.20189923402262,525.0873208552731
14700,207.0,170.77128201275752,528.2834691407264
14800,207.0,171.71142611812212,531.0875844888243
14900,210.0,172.80895737266442,535.7627660565951
15000,213.0,173.5120049734434,538.5961957512698
15100,213.0,174.30276310120865,541.9646362778385
15200,214.0,175.78261265890262,546.7500171335932
15300,216.0,176.67978171357487,550.7023454859203
15400,217.0,177.63384523354196,554.7866612145893
15500,219.0,178.97740759733566,558.4960852428507
15600,219.0,179.99074812133193,561.397456822008


==> plot_data/scatter_data.csv <==
x,y,type
0.47552825814757677,0.1545084971874737,0
0.10395584540887973,0.4890738003669028,0
-0.371572412738697,0.3345653031794292,0
-0.4755282581475768,-0.15450849718747364,0
-0.1039558454088799,-0.4890738003669028,0
0.37157241273869684,-0.3345653031794294,0
0.9009688679024191,0.4338837391175581,0
0.6234898018587336,0.7818314824680298,0
0.22252093395631445,0.9749279121818236,0
-0.22252093395631434,0.9749279121818236,0
-0.6234898018587335,0.7818314824680299,0
-0.900968867902419,0.43388373911755823,0
-1.0,1.2246467991473532e-16,0
-0.9009688679024191,-0.433883739117558,0
-0.6234898018587337,-0.7818314824680297,0
-0.2225209339563146,-0.9749279121818236,0
0.22252093395631423,-0.9749279121818236,0
0.6234898018587334,-0.7818314824680299,0
0.900968867902419,-0.43388373911755834,0
1.0,-2.4492935982947064e-16,0
0.0,0.0,1
0.4,-1.5,2
-0.6,-1.5,3
0.2,-0.6,4
0.0,-1.2,4

